(Parametrized) First Order Transport Equations: Realization of Optimally Stable Petrov-Galerkin Methods

We consider ultraweak variational formulations for (parametrized) linear first order transport equations in time and/or space. Computationally feasible pairs of optimally stable trial and test spaces are presented, starting with a suitable test space and defining an optimal trial space by the application of the adjoint operator. As a result, the inf-sup constant is one in the continuous as well as in the discrete case and the computational realization is therefore easy. In particular, regarding the latter, we avoid a stabilization loop within the greedy algorithm when constructing reduced models within the framework of reduced basis methods. Several numerical experiments demonstrate the good performance of the new method.

==> RB1_greedy_test_equid_500_test_random_500.csv <==
,16,32,64,128,256,512
1,0.392862085,0.4273520516,0.4588287722,0.4874146618,0.5134044782,0.5368462297
2,0.2559328206,0.2960532267,0.3340809753,0.3702962393,0.4047515201,0.4373096514
3,0.196762583,0.2348222272,0.2705362979,0.3047137136,0.3373086159,0.3680681626
4,0.154281771,0.1954396919,0.2356878055,0.2746647903,0.3141134438,0.3517453943
5,0.1075862955,0.1488128816,0.1860727641,0.2228787034,0.2565780157,0.2914139674
6,0.0824841522,0.1192212333,0.1585694281,0.1982381466,0.2383546843,0.2789732494
7,0.0699194715,0.1014867686,0.1301148053,0.1566767683,0.1947841793,0.2307413006
8,0.0533862516,0.0940774249,0.1272585257,0.1559429172,0.1797130661,0.2174432147
9,0.0449255458,0.0859088331,0.1224349828,0.1539900061,0.177345752,0.2018104993
10,0.0277862934,0.064703878,0.0991120604,0.1370306763,0.1764513002,0.2000536767
11,0.0194048288,0.0519991548,0.0837096308,0.1130140478,0.140682489,0.1766571303
12,0.0100550569,0.0401481317,0.0772729322,0.1077611887,0.1355141729,0.1646993632
13,0.0096339032,0.0389569177,0.0735604545,0.1069550829,0.1346045091,0.1602795747
14,0.0080023078,0.0235889842,0.0572556782,0.0903299739,0.1257842757,0.1576975744
15,0.0030654209,0.0203469363,0.0467661673,0.0731772324,0.1021808461,0.1350912659
16,0.0019376967,0.0184302957,0.0438074115,0.0708370226,0.098864057,0.1251876907
17,0.0013703903,0.0153864063,0.0419565952,0.0660611081,0.0976044168,0.124027764
18,0.0006361008,0.0121648075,0.0384638468,0.065780632,0.0865363709,0.1218388256
19,0.0004039367,0.0096654509,0.0350155651,0.0637893919,0.0837234543,0.1001924546
20,0.0001949764,0.0088069467,0.0340122897,0.0606918534,0.0820670985,0.0973281084
21,0.0001947006,0.0043069931,0.0252544014,0.0533479245,0.0807267437,0.096635876
22,0.0001075694,0.0028913266,0.020315433,0.0526034539,0.0766744931,0.096333083
23,8.6154333382926E-05,0.0023682966,0.019570607,0.0463869661,0.0705899739,0.0942548471
24,,0.0008026767,0.0163674729,0.0427853186,0.0656260552,0.0934038911
25,,0.0007199765,0.012238888,0.0392425445,0.0648843238,0.0928568589
26,,0.0006652603,0.0118168659,0.0389607912,0.0612636979,0.0865950558
27,,0.0005000506,0.0104636129,0.0384267262,0.0591624032,0.0783976548
28,,0.0002844342,0.0066936903,0.0306638873,0.055518007,0.0768752338
29,,0.0001620627,0.0047054694,0.0295272982,0.0543560147,0.0744253369
30,,0.0001307563,0.0046176319,0.0222267867,0.054182717,0.0740818268
31,,0.000093657,0.0043856645,0.0212899439,0.0452644059,0.0703293594
32,,,0.0034105786,0.0163484676,0.0434714087,0.0688783088
33,,,0.0021137026,0.0161513618,0.0432343996,0.0677195915
34,,,0.0014836628,0.0154915541,0.0429202645,0.0596527043
35,,,0.0014549003,0.015491554,0.0382415506,0.0592250775
36,,,0.0011191346,0.0134088534,0.038102283,0.0580901307
37,,,0.0008830416,0.0124702177,0.0317760902,0.0571541718
38,,,0.0007036841,0.0112086303,0.0278434166,0.0539040403
39,,,0.0004744822,0.0095592254,0.026604437,0.0476986228
40,,,0.0004311334,0.0084747184,0.0262591273,0.0450286806
41,,,0.0002154907,0.0079148136,0.0262591273,0.0436496578
42,,,0.0001754947,0.007159232,0.025011448,0.0417671645
43,,,9.48606998418292E-05,0.0052949898,0.0232960104,0.0415305142
44,,,,0.0052949898,0.0228784742,0.0415305131
45,,,,0.0045518652,0.0216366949,0.0398248624
46,,,,0.0035684597,0.0210797933,0.0397032793
47,,,,0.003446681,0.0207237746,0.0393228066
48,,,,0.0029890223,0.0191454336,0.0382663668
49,,,,0.0028772464,0.0177321067,0.0377754264
50,,,,0.0022238304,0.0164008617,0.0355997187
51,,,,0.0021330821,0.0160089615,0.0333514005
52,,,,0.0017507801,0.0140483019,0.0314736455
53,,,,0.0009058869,0.0133433757,0.0310564428
54,,,,0.0008822603,0.0130409346,0.0310564427
55,,,,0.0008321782,0.0125144356,0.0292918308
56,,,,0.000788635,0.0111087133,0.0292918301
57,,,,0.000676367,0.0111009887,0.0287352004
58,,,,0.0005319684,0.0099905199,0.0280606692
59,,,,0.0005119876,0.0094712615,0.0280606677
60,,,,0.0004456052,0.0089320538,0.027169682
61,,,,0.0002022778,0.0087677152,0.0271696727
62,,,,0.0001734078,0.0081309031,0.0246156838
63,,,,0.0001451327,0.0059973625,0.0244114701
64,,,,0.0001086344,0.0056291185,0.0244114698
65,,,,8.4094816209476E-05,0.0054281011,0.0236024555
66,,,,,0.0045694185,0.0227779143
67,,,,,0.0045694184,0.0214737541
68,,,,,0.0043186745,0.020075609
69,,,,,0.0041929703,0.0192259598
70,,,,,0.0033657077,0.0186106273
71,,,,,0.0033365073,0.0184622393
72,,,,,0.002807415,0.0175466861
73,,,,,0.0028073883,0.0164243584
74,,,,,0.0026845117,0.0164243584
75,,,,,0.002102433,0.0150476752
76,,,,,0.002097774,0.0150476752
77,,,,,0.0018979098,0.0150476288
78,,,,,0.0014095341,0.0123349687
79,,,,,0.0011803392,0.0120620943
80,,,,,0.0010563034,0.0111528552
81,,,,,0.0009370077,0.0108342843
82,,,,,0.0008994178,0.0099560198
83,,,,,0.0008036907,0.0099558117
84,,,,,0.0006274497,0.0095894741
85,,,,,0.0006274109,0.0092373262
86,,,,,0.0004521497,0.0090207755
87,,,,,0.0004312454,0.0085449562
88,,,,,0.0003047772,0.0075759723
89,,,,,0.0002789259,0.0074688985
90,,,,,0.0002784179,0.0074547349
91,,,,,0.0002444831,0.007218362
92,,,,,0.0002368406,0.007218362
93,,,,,0.0002089006,0.007218362
94,,,,,0.0002089005,0.0059440893
95,,,,,0.0001879545,0.0056135984
96,,,,,0.0001265693,0.005606882
97,,,,,0.0001265693,0.0053217048
98,,,,,0.0001112482,0.0051911878
99,,,,,0.000089824,0.0045980926
100,,,,,,0.0045679596
101,,,,,,0.0044051722
102,,,,,,0.0040885494
103,,,,,,0.0037321245
104,,,,,,0.0037321245
105,,,,,,0.0032011556
106,,,,,,0.0031855687
107,,,,,,0.0029615302
108,,,,,,0.0028697099
109,,,,,,0.0028697097
110,,,,,,0.0025592979
111,,,,,,0.0025305293
112,,,,,,0.002096524
113,,,,,,0.0018447868
114,,,,,,0.0018447868
115,,,,,,0.0018447868
116,,,,,,0.0017107758
117,,,,,,0.0015707998
118,,,,,,0.0015655796
119,,,,,,0.0015655796
120,,,,,,0.0014901019
121,,,,,,0.0012957306
122,,,,,,0.0012957251
123,,,,,,0.0012011598
124,,,,,,0.0009015312
125,,,,,,0.0009015312
126,,,,,,0.0008716427
127,,,,,,0.0008716426
128,,,,,,0.0008331945
129,,,,,,0.000588854
130,,,,,,0.0005876909
131,,,,,,0.0005652392
132,,,,,,0.0005064413
133,,,,,,0.0004897296
134,,,,,,0.0004394895
135,,,,,,0.0004358739
136,,,,,,0.000366677
137,,,,,,0.000366677
138,,,,,,0.0003058657
139,,,,,,0.0003058657
140,,,,,,0.0002740839
141,,,,,,0.0002683154
142,,,,,,0.0002683154
143,,,,,,0.0002683154
144,,,,,,0.0002683154
145,,,,,,0.0001931452
146,,,,,,0.0001931445
147,,,,,,0.0001931445
148,,,,,,0.0001931445
149,,,,,,0.0001931445
150,,,,,,0.0001931445
151,,,,,,0.0001930671


==> RB2_greedy_test_equid_500_test_random_500.csv <==
,16,32,64,128,256,512
1,0.308320403,0.3125111262,0.3148657771,0.3162558161,0.317096403,0.3176117699
2,0.1931558523,0.1976079665,0.2002116171,0.2017860789,0.202752266,0.2033499681
3,0.0736891686,0.0768200586,0.0786844688,0.0798188642,0.0805149712,0.0809444005
4,0.0734310712,0.0764746098,0.0782650981,0.0793494828,0.0800136098,0.0804219355
5,0.0252863545,0.0274669627,0.0284192963,0.0291755879,0.0296366806,0.0299137309
6,0.0250046294,0.0269613212,0.0282406061,0.0289914417,0.0294394687,0.0297171938
7,0.0233283699,0.0260579416,0.0274116339,0.0281823539,0.02864857,0.0289325751
8,0.0232965097,0.0257700547,0.0273935424,0.0281731187,0.028647701,0.028922188
9,0.0071784311,0.0086690291,0.0094950475,0.0100704926,0.0103167641,0.0105210516
10,0.006692397,0.0084604486,0.0094874245,0.0100704249,0.0101950677,0.0103769673
11,0.0065237308,0.0083849002,0.0094873109,0.0100704171,0.0101443907,0.0103423811
12,0.0058399961,0.0082267775,0.0094178775,0.0099915212,0.0101437076,0.0103423706
13,0.0053444272,0.0072485932,0.0086536476,0.0093635495,0.0097690786,0.0099876275
14,0.0045345616,0.0070663281,0.0084885399,0.0091849129,0.0097427107,0.0099875449
15,0.0043061675,0.0069622907,0.0082493722,0.008919136,0.0095692743,0.0097910788
16,0.003947891,0.006955126,0.0082493722,0.0089191356,0.0095444789,0.0097910774
17,0.0009221199,0.0022409596,0.0028842885,0.0033119953,0.0035231979,0.0036555752
18,0.0007692695,0.001918907,0.0028645514,0.0032785953,0.003474758,0.0035456119
19,0.0006249719,0.0019167361,0.0027666242,0.0032373035,0.0033823445,0.003538878
20,0.0005718066,0.0018575399,0.002763704,0.0032344296,0.0033823445,0.003538878
21,0.000370783,0.0016655331,0.0027085132,0.0031426675,0.0033732383,0.003509739
22,0.0003192459,0.0014204208,0.0024676193,0.0029680835,0.0033333886,0.003509739
23,0.0001636116,0.0012526479,0.0024638567,0.002961363,0.0032768975,0.0034996446
24,0.0001392553,0.0012406845,0.0023724517,0.002953631,0.0032768305,0.0034674767
25,0.0001048225,0.0011910127,0.0023718814,0.0029532267,0.0032603283,0.0034674767
26,4.50922713906787E-05,0.0011711531,0.0022610617,0.0028868833,0.0032603283,0.0033952899
27,,0.0009847715,0.0021050246,0.0028272551,0.0032068881,0.0033742594
28,,0.0007409284,0.0020285586,0.002729399,0.0031930898,0.0033742547
29,,0.0006292287,0.0019024015,0.0026801051,0.0031266527,0.0033239186
30,,0.0005293244,0.0019024015,0.0026801051,0.0031154216,0.0033209004
31,,0.0003780413,0.0015977769,0.0024397936,0.0028205841,0.0030061543
32,,0.0003672373,0.0015977769,0.0024392348,0.00281888,0.0030061543
33,,0.0001118835,0.000607319,0.0009444984,0.001116327,0.0012406444
34,,5.98513193873372E-05,0.0005602369,0.0009228939,0.001116327,0.0012291937
35,,,0.0005296245,0.0009042454,0.0011163269,0.0012291322
36,,,0.0004983225,0.0008727705,0.0011000226,0.0012091276
37,,,0.0004468537,0.0008689525,0.001099034,0.0012077015
38,,,0.0003756523,0.0008287131,0.0010583142,0.001193959
39,,,0.0003658171,0.0008196568,0.0010583142,0.0011808475
40,,,0.0003353588,0.0008059499,0.0010408442,0.0011690126
41,,,0.0003103046,0.0008052181,0.0010323679,0.0011687893
42,,,0.0003017601,0.0008046934,0.0010284132,0.0011687893
43,,,0.0002668306,0.0007703593,0.0010284132,0.0011591082
44,,,0.0002268672,0.000743838,0.0010284132,0.0011591082
45,,,0.0002097769,0.000743838,0.0009786672,0.0011432065
46,,,0.0002016274,0.0007047996,0.0009786648,0.0011290621
47,,,0.0001502895,0.0007042086,0.0009779081,0.0011290621
48,,,0.0001373142,0.0006767282,0.0009779081,0.0011290621
49,,,0.0001000753,0.0006062942,0.0009509412,0.0010991873
50,,,8.43853940372178E-05,0.0005757772,0.0009003189,0.0010768075
51,,,,0.0005756146,0.0009003188,0.0010620613
52,,,,0.0005697465,0.0008877726,0.0010620613
53,,,,0.0005598902,0.0008709523,0.0010597884
54,,,,0.0005236005,0.0008622098,0.0010422658
55,,,,0.0004817788,0.0008299327,0.0010422628
56,,,,0.0004752442,0.0008295652,0.0010301756
57,,,,0.0004647703,0.0008295652,0.0010301756
58,,,,0.0004637008,0.0008243416,0.0010301756
59,,,,0.0003393337,0.0008243416,0.0010213809
60,,,,0.0003393337,0.0008029293,0.0010213809
61,,,,0.0003169275,0.0007986428,0.0010193859
62,,,,0.0003087159,0.0007986428,0.0009508186
63,,,,0.0001810939,0.0005925857,0.0007704969
64,,,,0.0001810939,0.0005600124,0.0007704969
65,,,,0.0001429951,0.0002855199,0.0003753134
66,,,,0.0001250054,0.0002833048,0.0003753132
67,,,,0.0001126048,0.0002720781,0.0003690028
68,,,,8.88969265146099E-05,0.0002676896,0.0003690028
69,,,,8.3477129814698E-05,0.0002634641,0.0003690028
70,,,,,0.0002602105,0.0003690028
71,,,,,0.0002602105,0.0003670919
72,,,,,0.0002522122,0.0003615924
73,,,,,0.0002416304,0.0003615207
74,,,,,0.0002220791,0.0003586224
75,,,,,0.0002216724,0.0003531182
76,,,,,0.0002191088,0.0003509056
77,,,,,0.0002155395,0.0003408776
78,,,,,0.0002132453,0.0003408776
79,,,,,0.0002132453,0.000339528
80,,,,,0.0002132432,0.000339528
81,,,,,0.0001981178,0.000339528
82,,,,,0.0001971796,0.000339528
83,,,,,0.0001910067,0.000329403
84,,,,,0.0001910067,0.000329403
85,,,,,0.0001910067,0.0003258769
86,,,,,0.0001910067,0.0003258769
87,,,,,0.0001904701,0.0003231951
88,,,,,0.0001847303,0.0003216928
89,,,,,0.0001680354,0.0003168497
90,,,,,0.0001653864,0.0003163145
91,,,,,0.0001432771,0.0003145056
92,,,,,0.0001376637,0.0003063427
93,,,,,0.0001349488,0.0003063427
94,,,,,0.000128462,0.0003063427
95,,,,,0.000128462,0.0003021681
96,,,,,0.0001248988,0.0002822453
97,,,,,0.000122928,0.0002822453
98,,,,,0.0001207682,0.0002809115
99,,,,,0.0001207681,0.0002809115
100,,,,,0.0001207681,0.0002809115
101,,,,,0.0001206116,0.0002809115
102,,,,,0.0001048247,0.0002754694
103,,,,,9.52507764E-05,0.0002627065
104,,,,,,0.0002475786
105,,,,,,0.0002475786
106,,,,,,0.0002475786
107,,,,,,0.0002372439
108,,,,,,0.0002326612
109,,,,,,0.0002326612
110,,,,,,0.0002239797
111,,,,,,0.0002239797
112,,,,,,0.0002239797
113,,,,,,0.0002239797
114,,,,,,0.0002239797
115,,,,,,0.000218666
116,,,,,,0.000218666
117,,,,,,0.0002184483
118,,,,,,0.0002184483
119,,,,,,0.0002022198
120,,,,,,0.0002005112
121,,,,,,0.0002003431
122,,,,,,0.0001991698
123,,,,,,0.0001636644
124,,,,,,0.0001636644
125,,,,,,0.0001571807
126,,,,,,0.0001571807
127,,,,,,9.45116860335558E-05


==> RB3_dou_gre_test_model_n_256_test_random_500_beta_min_0.3.csv <==
N,Max error in test set
1,2,0.299655169220128
2,3,0.24026201645780457
3,4,0.1385267153690966
4,7,0.12535829983049357
5,9,0.09947965555854185
6,10,0.09667767800221949
7,12,0.0923692335150727
8,14,0.08869957594339774
9,15,0.0745750793786974
10,17,0.07011271197734165
11,19,0.06892060495989892
12,21,0.06581302173365566
13,23,0.06516411051365309
14,24,0.06312140363335347
15,26,0.05437662773007407
16,28,0.050698962919969524
17,29,0.05176304420199138
18,31,0.051255344589648644
19,33,0.04984187968325162
20,35,0.0493021243421072
21,37,0.04695220021513677
22,39,0.04680049500811208
23,41,0.0455727992381727
24,42,0.049669387337193144
25,43,0.04750065509885727
26,45,0.04419755250317098
27,47,0.043946342618894706
28,49,0.04257058641801158
29,50,0.03862252479221052
30,52,0.03833673659332769
31,53,0.03592277240763931
32,55,0.035922907730008106
33,57,0.034665679795464144
34,60,0.03308058894380943
35,62,0.03280511113446611
36,64,0.032185002452680946
37,66,0.03205108878531322
38,68,0.03104260532033689
39,69,0.03092349279932897
40,69,0.03530214535504132
41,71,0.030797157011538488
42,73,0.030796501849281087
43,75,0.02997961934953946
44,76,0.02916239544804573
45,78,0.030194473070654385
46,79,0.029992390335616948
47,81,0.028530060611368344
48,82,0.030255933647413524
49,84,0.028084115341029014
50,85,0.02793452592051692
51,86,0.026129817387139022
52,88,0.026132843353310585
53,90,0.0264133780185954
54,92,0.024816670936965345
55,94,0.023812486525549636
56,96,0.023759357594738687
57,98,0.02212344485352453
58,99,0.021938645263886596
59,101,0.02199354732978051
60,103,0.02131648160008535
61,104,0.020358172808230105
62,106,0.01996937401406012
63,108,0.019902980357052916
64,110,0.019758778088188607
65,111,0.019880571880548936
66,113,0.019344842052998686
67,115,0.018663754296065798
68,117,0.018117117179721566
69,119,0.017839036529365044
70,121,0.01783869435614733
71,123,0.017405294926651806
72,125,0.016388769049936008
73,126,0.015860939850015125
74,128,0.01585773109133675
75,130,0.015858755032438276
76,132,0.015562781660503868
77,133,0.01547433241652351
78,135,0.01553008437450008
79,136,0.01791314945535198
80,138,0.015529724634217926
81,139,0.015043146307842665
82,141,0.01488987074025626
83,143,0.015004772849104136
84,145,0.015003709684137643
85,146,0.014894419388759815
86,148,0.014899581531218335
87,150,0.013909112465387079
88,152,0.01242427113671371
89,154,0.01242423941159699
90,155,0.012002760729626073
91,155,0.012179061947971616
92,156,0.011576224942837731
93,157,0.011576219187654165
94,159,0.01096801887476235
95,160,0.010968066334766274
96,161,0.010967779424607974
97,163,0.010967543071608367
98,164,0.010967505668449515
99,166,0.010823087515884513
100,167,0.010823093593295936
101,169,0.010760731021284635
102,170,0.01039867830757923
103,172,0.010398642220995066
104,173,0.009561865057768
105,174,0.009624040768520763


==> RB3_dou_gre_test_model_n_256_test_random_500_beta_min_0.6.csv <==
N,Max error in test set
1,2,0.299655169220128
2,5,0.24026201820618057
3,6,0.13837071418345454
4,9,0.124142617620729
5,12,0.09735875194642941
6,14,0.09616062742921658
7,17,0.08648036134528293
8,20,0.08625804345826467
9,23,0.06728137596171493
10,27,0.06702607801736676
11,30,0.06724307306819834
12,33,0.06542823531678957
13,36,0.060546744683875504
14,40,0.05931497823484327
15,43,0.058502933194937136
16,45,0.05708277290458453
17,48,0.04686279522802927
18,51,0.045652159061569886
19,53,0.045476919478575
20,55,0.04538912498463491
21,57,0.0448678269879908
22,60,0.04420204000414651
23,62,0.04470053132597014
24,64,0.04402858266635783
25,67,0.04053585413404169
26,70,0.04014885985184685
27,73,0.03971976503539043
28,77,0.03950142108505735
29,80,0.03870981790085442
30,82,0.04056235222742795
31,85,0.03810430338205238
32,87,0.03933268099547899
33,89,0.031843427891574565
34,91,0.030089735231611313
35,94,0.028733011993601527
36,97,0.02873228954179028
37,99,0.0290074781988356
38,102,0.02873439697028355
39,104,0.02939307040759323
40,106,0.02839881024190984
41,109,0.028052799974459076
42,112,0.02803540150851954
43,114,0.028046461760366813
44,117,0.02804904453890705
45,119,0.027874760754344648
46,122,0.027874798464412546
47,124,0.027026440248084222
48,126,0.026575404430844256
49,128,0.026051088199651042
50,131,0.02571636305220322
51,133,0.025716712886590876
52,136,0.02571667661577746
53,139,0.02571716724707641
54,141,0.025339928230728826
55,143,0.025238906886366343
56,145,0.02465688214420529
57,148,0.024597707106690302
58,151,0.023188741501035115
59,154,0.022928086126332885
60,157,0.022550474675096372
61,160,0.021769576961039566
62,163,0.021827062183684885
63,166,0.021530914449955994
64,168,0.020508380741490924
65,171,0.015772715710143746
66,173,0.015255482564140594
67,175,0.015255511231895754
68,178,0.014925599219661623
69,181,0.014925560416752618
70,184,0.014898106462584083
71,186,0.01476492446695655
72,188,0.01476855533457416
73,190,0.01476856928889559
74,193,0.0138127007558154
75,196,0.013812676769214728
76,199,0.013812650771294859
77,202,0.013812624961019574
78,205,0.013678027344085698
79,208,0.013678021764805768
80,210,0.013365604329197532
81,213,0.013365542010281867
82,217,0.013177193694282123
83,220,0.012862064896910233
84,222,0.012546888317381119
85,225,0.01254686011572633
86,227,0.012251757080761889
87,229,0.012251704062529022
88,232,0.011791454405730364
89,234,0.011411827666466126
90,236,0.011412081487645484
91,238,0.01141222823434064
92,241,0.011412316695698515
93,244,0.011080519957102202
94,246,0.011080705397122038
95,248,0.010764893285833405
96,250,0.010674873175805582
97,253,0.010674871044526059
98,255,0.009970447220514485
99,258,0.009970455540105512
100,262,0.009772793026153035


==> RB3_dou_gre_test_model_n_256_test_random_500_beta_min_0.7.csv <==
N,Max error in test set
1,2,0.299655169220128
2,5,0.24026201820618057
3,7,0.13838707823413093
4,11,0.12386311265283281
5,14,0.09734083673455791
6,17,0.09607372875878055
7,21,0.08637240703107772
8,25,0.0854264525542355
9,29,0.06722528932547694
10,33,0.06731914847173641
11,36,0.06587359825485845
12,39,0.06496775818259187
13,42,0.059724412495365205
14,47,0.05874409590912234
15,50,0.057626123283849216
16,53,0.05807035197052681
17,56,0.046590687261366365
18,59,0.04639749864702207
19,61,0.04550376827379787
20,64,0.04494383944269155
21,67,0.04453506656598525
22,70,0.044172995648857905
23,73,0.04471363662984685
24,76,0.043671206782066964
25,80,0.04029251846993297
26,84,0.03943554359865636
27,87,0.03946240825921221
28,90,0.03907665448555042
29,94,0.038878434627395035
30,98,0.037633493744279
31,101,0.03763742758270701
32,103,0.035592923217603795
33,107,0.030612322279772147
34,110,0.029687592438878554
35,112,0.02892718485370647
36,114,0.029040029307419724
37,117,0.028602528431071472
38,120,0.028662923730177862
39,123,0.028259177713375192
40,125,0.028260022198811855
41,127,0.02779341387432058
42,130,0.027455636602558762
43,133,0.02746219167219852
44,136,0.02725954249490724
45,138,0.027373934026583686
46,141,0.026913100136370317
47,144,0.02650176461137165
48,147,0.026277100290486487
49,150,0.026276933933800446
50,153,0.025732644919470693
51,156,0.025745536189303263
52,159,0.025441127351802074
53,163,0.025005944669144742
54,166,0.024870247206108722
55,169,0.024584051364958046
56,172,0.024263131895473855
57,175,0.024251204279870698
58,177,0.02409620323567889
59,180,0.022965712320280142
60,183,0.02179250622902577
61,186,0.021787392740011565
62,189,0.021139720774188814
63,192,0.01882705271904647
64,195,0.018256259658176878
65,198,0.016279618911890215
66,201,0.015556578737964545
67,205,0.015267823957377398
68,209,0.014769806826235451
69,212,0.014773454292835577
70,215,0.014588223656172537
71,218,0.014587132202823521
72,221,0.01394967876956978
73,225,0.013949640154857673
74,227,0.013647099985442813
75,230,0.013646771443962374
76,234,0.013421845487511732
77,237,0.013406552764837345
78,240,0.01340653654711243
79,243,0.013328091150319077
80,247,0.0133265402094442
81,250,0.012896977398288744
82,253,0.012648606568726914
83,256,0.012646453034033634
84,260,0.012646397422212139
85,264,0.012150115159725446
86,267,0.012149666980109455
87,270,0.01183549965712067
88,273,0.011835046647823413
89,276,0.01182524047560712
90,280,0.011697896531371451
91,284,0.011697707547648102
92,288,0.011655239817298735
93,291,0.011385021468956874
94,294,0.011385003310793089
95,297,0.01113338637765237
96,300,0.010769931767771286
97,305,0.010769182850413738
98,309,0.01036183477541009
99,313,0.010361833106830283
100,316,0.009931978358127593


==> RB3_dou_gre_timing_n_256_beta_min_0.7_n_solves_5000.csv <==
N,Median computation time,error on test set
1,0.0001506805,0.2996551692
2,0.000174284,0.2402620182
3,0.0001835823,0.1383870782
4,0.0001928806,0.1238631127
5,0.0002014637,0.0973408367
6,0.0002093315,0.0960737288
7,0.0002379417,0.086372407
8,0.0002617836,0.0854264526
9,0.0002799034,0.0672252893
10,0.0002930164,0.0673191485
11,0.0003116131,0.0658735983
12,0.0003225803,0.0649677582
13,0.0003380775,0.0597244125
14,0.0003650188,0.0587440959
15,0.0003798008,0.0576261233
16,0.000398159,0.058070352
17,0.0004134178,0.0465906873
18,0.0004427433,0.0463974986
19,0.0004594326,0.0455037683
20,0.0004767179,0.0449438394
21,0.0005083084,0.0445350666
22,0.000544548,0.0441729956
23,0.0005947351,0.0447136366
24,0.0006235838,0.0436712068
25,0.0006939173,0.0402925185
26,0.0007758141,0.0394355436
27,0.0008218288,0.0394624083
28,0.0008562803,0.0390766545
29,0.0009226799,0.0388784346
30,0.0009871721,0.0376334937
31,0.0010485649,0.0376374276
32,0.00106287,0.0355929232
33,0.0011358261,0.0306123223
34,0.0011882782,0.0296875924
35,0.001213789,0.0289271849
36,0.0012671947,0.0290400293
37,0.0013251305,0.0286025284
38,0.0013612509,0.0286629237
39,0.0014331341,0.0282591777
40,0.0014603138,0.0282600222
41,0.0015017986,0.0277934139
42,0.0016691685,0.0274556366
43,0.001734972,0.0274621917
44,0.0017607212,0.0272595425
45,0.0018402338,0.027373934
46,0.0019073486,0.0269131001
47,0.0019402504,0.0265017646
48,0.0020434856,0.0262771003
49,0.002127409,0.0262769339
50,0.0022001266,0.0257326449
51,0.0022939444,0.0257455362
52,0.0023448467,0.0254411274
53,0.0024824142,0.0250059447
54,0.0025577545,0.0248702472
55,0.0026607513,0.0245840514
56,0.002771616,0.0242631319
57,0.0028188229,0.0242512043
58,0.0028851032,0.0240962032
59,0.0029973984,0.0229657123
60,0.0029675961,0.0217925062
61,0.0030663013,0.0217873927
62,0.0031061172,0.0211397208
63,0.0031956434,0.0188270527
64,0.0032753944,0.0182562597
65,0.0034005642,0.0162796189
66,0.0034914017,0.0155565787
67,0.0036575794,0.015267824
68,0.0037522316,0.0147698068
69,0.0039007664,0.0147734543
70,0.0039736032,0.0145882237
71,0.0040917397,0.0145871322
72,0.0041825771,0.0139496788
73,0.0043096542,0.0139496402
74,0.0044068098,0.0136471
75,0.0045382977,0.0136467714
76,0.0046989918,0.0134218455
77,0.0047916174,0.0134065528
78,0.0048446655,0.0134065365
79,0.0050587654,0.0133280912
80,0.0052127838,0.0133265402
81,0.0053670406,0.0128969774
82,0.005461216,0.0126486066
83,0.0058435202,0.012646453
84,0.0057752132,0.0126463974
85,0.0058219433,0.0121501152
86,0.0061395168,0.012149667
87,0.006274581,0.0118354997
88,0.0064556599,0.0118350466
89,0.006572485,0.0118252405
90,0.0065832138,0.0116978965
91,0.0069718361,0.0116977075
92,0.0071873665,0.0116552398
93,0.0073685646,0.0113850215
94,0.0075044632,0.0113850033
95,0.007663846,0.0111333864
96,0.0078463554,0.0107699318
97,0.0081167221,0.0107691829
98,0.0083284378,0.0103618348
99,0.0086241961,0.0103618331
100,0.0086839199,0.0099319784


==> RB3_greedy_test_equid_500_test_random_500.csv <==
,16,32,64,128,256,512
1,0.3987639642,0.4400149229,0.4810619067,0.5207318208,0.55780856,0.5904894463
2,0.3257125745,0.3644408878,0.4055310596,0.4499512413,0.496933192,0.5425009644
3,0.1532747891,0.1837198327,0.2178817833,0.2584012899,0.306433956,0.3627288443
4,0.1279616392,0.1603197021,0.1951169787,0.2348075503,0.28131551,0.3337286836
5,0.0599511194,0.0794399375,0.1012123568,0.1252228425,0.159443055,0.1991045856
6,0.0585374896,0.0780760146,0.0976984035,0.1236174154,0.15182405,0.1863558267
7,0.0555804287,0.0762836751,0.0975682077,0.1210799368,0.149744369,0.183879262
8,0.0407146278,0.067820888,0.0945797631,0.1199853108,0.145353761,0.1760203718
9,0.016857373,0.0308840052,0.0444670084,0.0594172497,0.078334191,0.1014214188
10,0.0167126509,0.0285621436,0.0437525105,0.0583134101,0.0764173973,0.095538087
11,0.0157467586,0.0271099924,0.0419559662,0.0578062632,0.0762715011,0.0938803209
12,0.0105690851,0.0258698925,0.0397542633,0.0577778818,0.0735289593,0.0922732064
13,0.0089250418,0.0233644091,0.0392878006,0.056648132,0.0719111641,0.089911959
14,0.0085060368,0.0211516216,0.0383693954,0.0549991097,0.0710712672,0.08963808
15,0.0048494516,0.01968163,0.0381713745,0.0532079388,0.0696610321,0.0882601877
16,0.0025361151,0.0145587264,0.0361614833,0.0528370563,0.0688852715,0.0871855295
17,0.0022179937,0.0075628074,0.0159428946,0.024666795,0.0359287359,0.0485496437
18,0.0016179606,0.0056291522,0.0149656393,0.0245836544,0.0354973925,0.0484195294
19,0.0014705748,0.0045189992,0.0120772673,0.0234649599,0.0352719504,0.0473627578
20,0.0008911772,0.0044352856,0.0119478332,0.0234637702,0.0348594958,0.0468865484
21,0.0004812583,0.0039771454,0.0117623076,0.0228470021,0.0344457188,0.0463835563
22,0.0003053614,0.0035846883,0.011281835,0.0218031178,0.0342097883,0.0456472862
23,0.0002816839,0.0022234318,0.0098301438,0.0215014707,0.0337374517,0.0453392792
24,0.0001143338,0.0020659622,0.009679726,0.0213375237,0.0337374093,0.0444700011
25,7.3521502954257E-05,0.0017106088,0.0095043081,0.0205468735,0.0324864392,0.0444673175
26,,0.0015342806,0.0087256407,0.0199693663,0.0322546849,0.0436428801
27,,0.0014256255,0.0065006003,0.0198283433,0.0321074664,0.0422988455
28,,0.0012609497,0.0058407943,0.0189332757,0.0305677373,0.0421596233
29,,0.0005292095,0.005399113,0.0188300622,0.0301911821,0.0419586086
30,,0.0004980485,0.0053941346,0.0187472533,0.0300768886,0.0419536928
31,,0.0003913581,0.0052555713,0.0173530101,0.0299991822,0.0415795105
32,,0.0003630042,0.0038686067,0.0166521173,0.0293373099,0.0407292742
33,,0.0001555302,0.0024359879,0.0068130241,0.0137005473,0.0218292616
34,,0.0001530741,0.0019100804,0.0056467086,0.013667144,0.0214582849
35,,0.0001279058,0.0010599827,0.0055357219,0.0134077534,0.0214508265
36,,0.0001018783,0.0009822473,0.0051767714,0.0128426131,0.0206936692
37,,5.57716974756541E-05,0.0009124689,0.0048894917,0.012740779,0.020530559
38,,,0.0009121575,0.0043924281,0.0119092323,0.0202591092
39,,,0.0008390388,0.0042307275,0.0118142138,0.0202590565
40,,,0.0006689701,0.0042208439,0.0114910264,0.0200876611
41,,,0.0005897427,0.0041283901,0.0113607734,0.0195233375
42,,,0.0004555349,0.0038888755,0.0113607719,0.0190987511
43,,,0.000423424,0.0036875367,0.0111978111,0.0190987375
44,,,0.000381078,0.003267017,0.0110887656,0.0190981081
45,,,0.0003417485,0.0031513645,0.0108287011,0.0189263887
46,,,0.0002985858,0.0031513645,0.0103285082,0.0189263679
47,,,0.0002494179,0.0030590819,0.0103285082,0.0186905957
48,,,0.0002322349,0.0027982653,0.0096258875,0.0186524869
49,,,0.0001882874,0.0021535489,0.0096254702,0.0184234306
50,,,0.0001115083,0.0020038622,0.0094514859,0.0181673611
51,,,0.0001037955,0.0018999675,0.0094514409,0.0179512488
52,,,9.56421126744094E-05,0.0017348982,0.0094514406,0.0177989809
53,,,,0.0014701015,0.0090778311,0.0177989798
54,,,,0.0013402731,0.0090778309,0.0173956247
55,,,,0.0011660199,0.008607579,0.0173871252
56,,,,0.0011480334,0.008296898,0.0173100179
57,,,,0.0010542681,0.0074974598,0.0173100127
58,,,,0.0010135186,0.0074083474,0.0172193473
59,,,,0.0008959562,0.0072475831,0.0165659887
60,,,,0.0008452942,0.0064554709,0.0164946535
61,,,,0.0008146218,0.006132515,0.0158338163
62,,,,0.0007010459,0.0061324995,0.015806127
63,,,,0.0005673825,0.0054981852,0.0158056745
64,,,,0.0004606759,0.0051148435,0.014635286
65,,,,0.000422629,0.0028083226,0.0071665232
66,,,,0.0003404197,0.0021775279,0.0070935028
67,,,,0.0002351012,0.0020229382,0.006847368
68,,,,0.0001924736,0.0018049516,0.006847368
69,,,,0.0001904428,0.0017515236,0.006847368
70,,,,0.000157501,0.0016749466,0.0068473636
71,,,,0.0001468619,0.0016749455,0.0065349663
72,,,,0.0001151441,0.0012962485,0.0062530944
73,,,,0.0001033624,0.0012848416,0.0062054463
74,,,,8.64962840432455E-05,0.0011579342,0.0057648105
75,,,,,0.0011295826,0.005762746
76,,,,,0.0011186299,0.0056119014
77,,,,,0.0011004409,0.0056119012
78,,,,,0.0010335974,0.0054728969
79,,,,,0.0010335974,0.0054728969
80,,,,,0.0008917269,0.0054129943
81,,,,,0.0008335955,0.0052168686
82,,,,,0.0008209384,0.0052168686
83,,,,,0.0008044622,0.0052168686
84,,,,,0.0008035462,0.0050953354
85,,,,,0.0007901569,0.0048372065
86,,,,,0.0006259722,0.0046090548
87,,,,,0.0006259722,0.0046090548
88,,,,,0.0006259722,0.0045477268
89,,,,,0.0005181415,0.0044722968
90,,,,,0.0005181415,0.0044545416
91,,,,,0.0004790206,0.0039228673
92,,,,,0.0004733594,0.0039228673
93,,,,,0.0004301444,0.0038083335
94,,,,,0.000413727,0.0037498161
95,,,,,0.0003775708,0.0037498161
96,,,,,0.0003163779,0.0036542874
97,,,,,0.0003068615,0.0036498706
98,,,,,0.0003068615,0.0034978176
99,,,,,0.0002968887,0.0033273594
100,,,,,0.0002376268,0.0032693054
101,,,,,0.0002138335,0.0029395668
102,,,,,0.0002064606,0.0029395666
103,,,,,0.0001950841,0.0027612043
104,,,,,0.0001925921,0.0027460885
105,,,,,0.0001850388,0.0027195523
106,,,,,0.0001554228,0.0027049038
107,,,,,0.0001468089,0.0027049038
108,,,,,0.0001460365,0.0024114627
109,,,,,0.0001349529,0.0024114627
110,,,,,0.000130332,0.0023711267
111,,,,,0.000130332,0.002178788
112,,,,,0.0001140078,0.0021375236
113,,,,,0.0001109334,0.0021375236
114,,,,,0.0001021519,0.0019469542
115,,,,,0.0001013143,0.0019469542
116,,,,,7.64472237E-05,0.0017483533
117,,,,,,0.0017480128
118,,,,,,0.0016616889
119,,,,,,0.0016306133
120,,,,,,0.0016306133
121,,,,,,0.0015410183
122,,,,,,0.0014614604
123,,,,,,0.0014614604
124,,,,,,0.0013091862
125,,,,,,0.0011866768
126,,,,,,0.0010067423
127,,,,,,0.0010067423
128,,,,,,0.0008208626
129,,,,,,0.0008208626
130,,,,,,0.0005814256
131,,,,,,0.0004834832
132,,,,,,0.0003689728
133,,,,,,0.0003117144
134,,,,,,0.0002999373
135,,,,,,0.0002838058
136,,,,,,0.0002769165
137,,,,,,0.0002698075
138,,,,,,0.0002520541
139,,,,,,0.000252054
140,,,,,,0.000252054
141,,,,,,0.0002054978
142,,,,,,0.00020385
143,,,,,,0.0002038477
144,,,,,,0.0001795708
145,,,,,,0.0001795647
146,,,,,,0.0001725398
147,,,,,,0.0001725398
148,,,,,,0.0001725398
149,,,,,,0.0001725398
150,,,,,,0.0001725398
151,,,,,,0.0001725398
152,,,,,,0.0001725398
153,,,,,,0.0001500912
154,,,,,,0.00013603
155,,,,,,0.0001190004
156,,,,,,0.0001190004
157,,,,,,0.0001167382
158,,,,,,0.0001096487
159,,,,,,0.0001096487
160,,,,,,9.94616466973678E-05
161,,,,,,9.88880528644764E-05


==> RB3_greedy_timing_n_512_equid_500_n_solves_5000.csv <==
N,Median computation time,Model error
1,0.0001001358,0.5904894463
2,0.0001022816,0.5425009644
3,0.0001034737,0.3627288443
4,0.0001049042,0.3337286836
5,0.0001058578,0.1991045856
6,0.0001168251,0.1863558267
7,0.0001177788,0.183879262
8,0.0001182556,0.1760203718
9,0.0001194477,0.1014214188
10,0.000120163,0.095538087
11,0.0001220703,0.0938803209
12,0.0001242161,0.0922732064
13,0.0001251698,0.089911959
14,0.0001266003,0.08963808
15,0.0001273155,0.0882601877
16,0.000128746,0.0871855295
17,0.0001299381,0.0485496437
18,0.0001420975,0.0484195294
19,0.0001440048,0.0473627578
20,0.0001446009,0.0468865484
21,0.0001471043,0.0463835563
22,0.0001487732,0.0456472862
23,0.0001540184,0.0453392792
24,0.0001547337,0.0444700011
25,0.0001652241,0.0444673175
26,0.0001692772,0.0436428801
27,0.0001728535,0.0422988455
28,0.0001757145,0.0421596233
29,0.0001802444,0.0419586086
30,0.0001811981,0.0419536928
31,0.0001835823,0.0415795105
32,0.0001852512,0.0407292742
33,0.0001895428,0.0218292616
34,0.0001926422,0.0214582849
35,0.000197649,0.0214508265
36,0.0002014637,0.0206936692
37,0.0002076626,0.020530559
38,0.0002095699,0.0202591092
39,0.000213623,0.0202590565
40,0.0002150536,0.0200876611
41,0.0002205372,0.0195233375
42,0.000225544,0.0190987511
43,0.0002315044,0.0190987375
44,0.000233531,0.0190981081
45,0.0002372265,0.0189263887
46,0.0002393723,0.0189263679
47,0.0002424717,0.0186905957
48,0.0002419949,0.0186524869
49,0.0002486706,0.0184234306
50,0.0002453327,0.0181673611
51,0.0002579689,0.0179512488
52,0.0002603531,0.0177989809
53,0.000266552,0.0177989798
54,0.0002679825,0.0173956247
55,0.0002717972,0.0173871252
56,0.0002706051,0.0173100179
57,0.0002794266,0.0173100127
58,0.0002837181,0.0172193473
59,0.0002894402,0.0165659887
60,0.0002937317,0.0164946535
61,0.0002982616,0.0158338163
62,0.0002996922,0.015806127
63,0.0003056526,0.0158056745
64,0.0003085136,0.014635286
65,0.0003137589,0.0071665232
66,0.0003197193,
67,0.0003268719,
68,0.0003311634,
69,0.0003373623,
70,0.0003404617,
71,0.0003435612,
72,0.0003476143,
73,0.0003540516,
74,0.0003592968,
75,0.0003657341,
76,0.0003676414,
77,0.0003764629,
78,0.000379324,
79,0.0003812313,
80,0.0003843307,
81,0.0003936291,
82,0.0003852844,
83,0.0003989935,
84,0.0003983974,
85,0.0004065037,
86,0.0004074574,
87,0.0004141331,
88,0.0004172325,
89,0.0004248619,
90,0.000430584,
91,0.0004394054,
92,0.0004439354,
93,0.0004525185,
94,0.0004537106,
95,0.000464201,
96,0.0004680157,
97,0.0004715919,
98,0.0004794598,
99,0.0004937649,
100,0.000497818,


==> cpu_factorized_umfpack.csv <==
n,test_0_t,test_0_err,test_5_t,test_5_err,trial_t,trial_err,post_t,post_err
4,0.01616263,0.1349012243,0.01707458,0.1332616257,0.01113594,0.1243059281,0.01154172,0.1168253636
8,0.0244391,0.1004333194,0.02735436,0.0970348099,0.01865423,0.0993483965,0.01972818,0.0919369179
16,0.05632389,0.0764432391,0.06796336,0.0715516851,0.04923677,0.0794134263,0.0528816,0.0729254198
32,0.19037318,0.0593891318,0.24011385,0.0539377097,0.17725277,0.0633968134,0.19110978,0.0580052303
64,0.80351174,0.0466695767,1.00834799,0.0412805316,0.78595805,0.0505333084,0.84198618,0.0461615963
128,3.543114543,0.0369016695,4.3679118156,0.0321012616,3.70741951,0.0402263594,3.93538189,0.0367241513
256,20.1392581463,0.029258711,23.6752785444,0.0252167738,20.3867157698,0.0319910343,21.3144991398,0.0291997229


==> ext_grid_one_layer_comp.csv <==
,0,1,2,3,4,5,8
16,0.01279927,0.00747915,0.00619625,0.00546646,0.00493678,0.00451579,0.00359257
32,0.00675558,0.00427391,0.00367538,0.00333117,0.00308117,0.00288302,0.00245659
64,0.00354859,0.00238648,0.00210908,0.0019485,0.00183138,0.00173817,0.00153609
128,0.00185646,0.00130958,0.00118106,0.00110662,0.00105226,0.00100892,0.00091429
256,0.00096783,0.00070916,0.0006494,0.0006149,0.00058973,0.00056968,
512,0.00050303,0.0003801,0.00035216,0.0003361,0.00032443,0.00031514,


==> ext_grid_one_layer_comp_l_infty.csv <==
,0,1,2,3,4,5
16,1,0.15052939,0.10189265,0.0700906,0.05199284,0.04476134
32,1,0.15265179,0.10385485,0.07195556,0.05301538,0.04577202
64,1,0.15416607,0.10537399,0.073492,0.05421407,0.04694965
128,1,0.1551806,0.10642924,0.07458288,0.05519217,0.04792131
256,1,0.15584082,0.10712579,0.07530779,0.0558838,0.04861536
512,1,0.1562644,0.10757478,0.0757755,0.05634397,0.04907928


==> oned_8.csv <==
0,0.94343419
0.125,0.8301478
0.125,0.73490513
0.25,0.6454294
0.25,0.57279113
0.375,0.50147497
0.375,0.44685341
0.5,0.38919265
0.5,0.34913801
0.625,0.30149091
0.625,0.27347344
0.75,0.2328307
0.75,0.21508087
0.875,0.17887559
0.875,0.17027235
1,0.13621788


==> rb2_hier_table_n_512_equid_500_test_equid_midpoints_500.csv <==
mu,true errors,0.0031622776601683794,0.001,0.00031622776601683794,0.0001
11.526372023052103,0.0004488753182291201,0.7219180040447004,0.9119986251963014,0.9818098073218736,0.9990371404728551
11.66080426392338,0.0013179562716796548,0.7422280783698025,0.9321459662607884,0.9917654416786368,0.9999486634370527
11.795236504794655,0.002148087107713184,0.7625622006884739,0.9502642852999593,0.9975439755028999,0.9999848422152798
11.929668745665932,0.0029384370967709492,0.7828362101810977,0.965904719846403,0.9997941699420367,0.9999895593134559
12.064100986537209,0.0036882229130203977,0.8029551216426205,0.9786754015618813,0.9998633342064004,0.9999838732237601
12.198533227408486,0.004396713174935409,0.8228127963011959,0.988321527577666,0.9993143645958565,0.9998785557442195
12.332965468279763,0.005063233028226855,0.8422918853355322,0.9948200198227637,0.9991772052717818,0.9998322505482329
12.46739770915104,0.005687168766695801,0.861264154888657,0.9984609684558411,0.9995521407785758,0.9999149666970389
12.601829950022317,0.006267972430456542,0.8795913270093451,0.9998679834488624,0.9999426697812894,0.9999918025048059
12.736262190893594,0.0068051664192387085,0.8971265741958204,0.9999065017057491,0.9999466943992489,0.9999956080264933
12.87069443176487,0.007298348032874303,0.9137168428586034,0.9994679262558226,0.9996346535808499,0.9999888775738672
13.005126672636147,0.007747193977998539,0.9292061699637065,0.9992000881848071,0.9993769688154032,0.9999980466487973
13.139558913507424,0.008151464770698969,0.9434401676823077,0.9993278367919063,0.9994306025110701,0.9999985259591002
13.2739911543787,0.008511009059211188,0.9562718096212299,0.9996872450935131,0.9997201975108649,0.9999953105111934
13.408423395249976,0.008825767804741482,0.9675686009358989,0.9999626634728881,0.9999654364183462,0.9999990283095502
13.542855636121253,0.00909577831287709,0.9772210990690987,0.9999660290534922,0.9999679200296223,0.9999991670137435
13.67728787699253,0.009321178096152806,0.9851525858101784,0.9997653211862044,0.999776258644343,0.9999970604307196
13.811720117863807,0.009502208554048017,0.9913294535081002,0.9995888393883448,0.999607488279393,0.9999993346708457
13.946152358735084,0.009639218409788833,0.99577156372402,0.9996090701414713,0.9996291493661219,0.9999993829092045
14.080584599606361,0.009732666926765545,0.998561458828798,0.9997984600847251,0.9998115938060997,0.9999976569259088
14.215016840477638,0.009783126849906938,0.999850925341933,0.9999737217992736,0.9999760428539578,0.9999994309222328
14.349449081348915,0.00979128705331432,0.99986306771507,0.9999741174465505,0.9999773089612962,0.9999994336342021
14.48388132222019,0.009757954880518175,0.9988878885120449,0.9998072659126653,0.9998406588584887,0.9999976837027019
14.618313563091467,0.00968405812521065,0.9972695464681167,0.9996360984363116,0.9997239862630964,0.9999993895276781
14.752745803962744,0.00957064665524823,0.995384135226394,0.999625800569395,0.9997495381446992,0.9999993317003654
14.88717804483402,0.009418893621937513,0.9936081296491343,0.9997898080511438,0.9998825319573647,0.9999969267366193
15.021610285705297,0.009230096240934228,0.9922795199527484,0.9999697822300785,0.999986983979548,0.999999053872632
15.156042526576574,0.009005676098330442,0.991655816632982,0.99996659360097,0.9999901648402413,0.9999986973574658
15.29047476744785,0.008747178966679564,0.9918749659111283,0.999713167431918,0.9999525198337509,0.9999909411560787
15.424907008319128,0.008456274057626646,0.9929260548966176,0.9993479132261032,0.9999584593901394,0.9999902953815937
15.559339249190405,0.008134752700420605,0.9946359179087199,0.9991255388959125,0.9999936066767721,0.999998394844954
15.693771490061682,0.007784526396189025,0.9966753434862702,0.9992247871917576,0.99999435354727,0.9999986493029427
15.828203730932959,0.00740762418467338,0.99858510881629,0.999592080584514,0.9999742960655773,0.9999948503313625
15.962635971804234,0.007006189297103434,0.9998185753829532,0.9999424079194401,0.9999906272793017,0.9999986591404749
16.09706821267551,0.006582475027635054,0.9997950987790117,0.9999354460288837,0.9999813982898227,0.9999984905925554
16.231500453546786,0.006138839781840104,0.9979575626575545,0.9994242037988316,0.9997578790408711,0.9999926341305475
16.365932694418063,0.005677741240890651,0.9938278779617377,0.9986122019210562,0.9992433616720866,0.9999975253331403
16.50036493528934,0.005201729592243861,0.987055759863462,0.99799019975117,0.9986863469503665,0.9999961794301497
16.634797176160617,0.004713439776535589,0.9774578575241917,0.9980406604723135,0.9985455445728783,0.9999693499795563
16.769229417031895,0.004215582700778396,0.9650458281120575,0.998843843103554,0.9990618544943256,0.9999608796115567
16.90366165790317,0.003710935368170369,0.9500428996909578,0.9998127049804826,0.9998383581098551,0.9999919803759457
17.03809389877445,0.0032023298940319083,0.932888736263413,0.9997519641815303,0.9997767932034152,0.9999911978045909
17.172526139645726,0.0026926413731305607,0.9142320461290542,0.9972799987234394,0.9974846803612971,0.9999530303292609
17.306958380517003,0.0021847745798799926,0.8949095258638987,0.9914635051628939,0.9919773510761681,0.999981000467134
17.44139062138828,0.0016816494962637978,0.8759087778464173,0.9824012498933288,0.9833418290635284,0.9999604605006965
17.575822862259557,0.001186185676454864,0.8583124380948358,0.9714907897030297,0.9730399561822638,0.9994926000086763
17.710255103130834,0.0007012854782098588,0.8432218753346689,0.9611982856363424,0.9636438482848183,0.9985422155271135
17.84468734400211,0.0002298162089828501,0.83166248119411,0.9543143773155028,0.9579885914947278,0.9978534578337388
17.979119584873388,0.00022540873568262825,0.8244789369824955,0.9529191131504005,0.9580088602093401,0.9981656244310317
18.11355182574466,0.0006616496478166682,0.8222364231420977,0.95751166753058,0.963808151138513,0.9991833161210987
18.24798406661594,0.001076261056210225,0.8251479353386095,0.9667719552824676,0.973522784814676,0.9999153112428756
18.382416307487215,0.0014667129066668412,0.8330457825290238,0.9780940600958652,0.9841292004042833,0.9999411311000493
18.516848548358492,0.0018306121653840657,0.8454041407400532,0.9885889423338884,0.9927755674545979,0.9997419903635906
18.65128078922977,0.0021657246372302685,0.8614054959947585,0.9960629925955906,0.9979405890229107,0.9997960653895146
18.785713030101046,0.002469996736283299,0.8800329441901363,0.999606748177934,0.9998432080805957,0.9999713652739394
18.920145270972323,0.002741576939593081,0.9001677023617763,0.9996696293476317,0.999910983385191,0.9999759519060982
19.054577511843597,0.0029788365995273296,0.9206759084206105,0.9976829102858213,0.99965269948762,0.9998799521296579
19.189009752714874,0.003180389788602967,0.9404765572908095,0.9954044590093665,0.9997372471916264,0.9998956609652047
19.32344199358615,0.0033451118331745957,0.9585892661636841,0.9942260588697132,0.999962341647342,0.9999842829940482
19.457874234457428,0.0034721561611687785,0.9741646744566211,0.9946984915737284,0.9999656785464056,0.9999861346156416
19.592306475328705,0.003560969102209459,0.9865017968753976,0.9964501054382636,0.9998017525177306,0.9999288588574707
19.726738716199982,0.00361130227335247,0.9950565320625689,0.998504184465844,0.9997852987145176,0.9999381416258465
19.86117095707126,0.0036232221987313753,0.9994446929128356,0.9998239862646958,0.9999557428605139,0.9999910471861805
19.995603197942536,0.003597116836265657,0.9994419510182069,0.9998306248210119,0.9999391483237285,0.9999929539500211
20.130035438813813,0.0035336987059968452,0.9949822467391931,0.9986729085567615,0.9994040870620045,0.999973112595335
20.26446767968509,0.003434004383162288,0.9861555595577854,0.9971382322574078,0.9985473959630067,0.9999924010190141
20.398899920556367,0.0032993901420007832,0.9732054562177874,0.9962352977463673,0.9980150394307158,0.9999895613254784
20.533332161427644,0.003131523627185311,0.9565264335726646,0.9966218687005003,0.9982917793150934,0.9999216356023828
20.66776440229892,0.0029323714937796934,0.9366606882304133,0.9981429191523491,0.9991724797212472,0.9999012927326505
20.8021966431702,0.002704183026427811,0.9142934764916141,0.9997164019977955,0.9998993115372091,0.9999786808117014
20.936628884041475,0.0024494698565581292,0.8902455810977811,0.9996417167695626,0.9999114102633709,0.9999727674052736
21.071061124912752,0.002170981961813499,0.8654605588911285,0.9962050907978718,0.999467856176314,0.9997913576268427
21.20549336578403,0.0018716802378743091,0.8409834540412747,0.9883437609315666,0.9993700090127907,0.9997132252273293
21.339925606655303,0.0015547060125572097,0.8179268606147398,0.9761441528844863,0.9998524763221128,0.999927721770477
21.47435784752658,0.0012233479453231258,0.797420288429256,0.9610277804969891,0.9997611539406384,0.9998823520035066
21.608790088397857,0.0008810068401852157,0.7805407585057592,0.9455559045171777,0.9971276001983006,0.9986724827286522
21.743222329269134,0.0005311589447759348,0.7682273816665662,0.9328530846504732,0.9908804667433665,0.9963425963494574
21.87765457014041,0.00017731835983289976,0.761190060234633,0.9257513256505845,0.9821939003142401,0.9943758476823374
22.012086811011685,0.00017700079264808152,0.7598299613739806,0.9259064244837124,0.9742260989016167,0.9943780717854934
22.14651905188296,0.0005283217863805145,0.7641911341568303,0.933244903553834,0.970345390004403,0.9963453618838907
22.28095129275424,0.0008732416473401722,0.7739588909197025,0.9460084580276835,0.9721280124890765,0.9986722665962449
22.415383533625516,0.001208465828472921,0.7885039287988318,0.9613650931940233,0.9785477549711578,0.9998819625381433
22.549815774496793,0.001530840646348358,0.806960762018563,0.9762844414441241,0.9867885937043892,0.9999269998676715
22.68424801536807,0.0018373829563896019,0.8283195999566005,0.9883291109737323,0.9939142085152319,0.9997069571557256
22.818680256239347,0.0021253066549860454,0.8515131758031257,0.9961501647154692,0.9982602964329463,0.9997827703418836
22.953112497110624,0.0023920456593186697,0.875487078225551,0.9996287185015451,0.9998677988277789,0.9999708235221161
23.0875447379819,0.0026352731167465187,0.8992500357583774,0.9996963849926648,0.9999251999907113,0.9999761609330958
23.221976978853178,0.0028529166973196313,0.9219060617417238,0.9979127617785021,0.999708920216554,0.9998824317323268
23.356409219724455,0.0030431699174659726,0.9426727884930245,0.9959170976938603,0.9997797704341084,0.9998975281845436
23.490841460595732,0.00320449952474337,0.9608905610176921,0.9949109158712357,0.9999683033649365,0.9999842750703669
23.62527370146701,0.0033356490736054477,0.9760260274422768,0.9953375448470444,0.9999708184789612,0.9999856045869445
23.759705942338286,0.003435638891442545,0.987672860061177,0.9968658082713858,0.999828327453586,0.9999215287873235
23.894138183209563,0.0035037626903987253,0.9955512511575136,0.9986650553195481,0.9998085188485096,0.9999251338679169
24.02857042408084,0.0035395811444388445,0.999507067280375,0.9998398941104786,0.9999587173761009,0.9999875102854531
24.163002664952117,0.0035429127677901718,0.9995110188735673,0.9998412621681889,0.9999393396288576,0.9999876252456862
24.297434905823394,0.0035138224917175644,0.9956578232512379,0.998699111204914,0.9993456407539747,0.9999271803360859
24.43186714669467,0.003452608293014228,0.988165084996681,0.9969989279508522,0.9981643884037943,0.99992508750773
24.566299387565945,0.003359786283467368,0.9773713749907504,0.9956153134812128,0.9969140783630865,0.9999865176620303
24.70073162843722,0.003236074617576538,0.9637327716786958,0.9953023980836179,0.9963427959141613,0.999985556418783
24.8351638693085,0.003082376582341424,0.9478168609101811,0.9963034073723759,0.9969060129263626,0.9999077293944748
24.969596110179776,0.002899763188580709,0.9302929014742432,0.9981481114164517,0.9983678941154311,0.9998962970401611
25.10402835105105,0.0026894555695861117,0.9119165705885448,0.9997363117364539,0.9997589887420713,0.9999794190377176
25.238460591922326,0.002452807442668175,0.8935075395132411,0.9996847934299833,0.9997045289008079,0.9999753603001632
25.372892832793603,0.002191287869865815,0.8759182828545412,0.9968105919803429,0.9969589014164177,0.9998206614043951
25.50732507366488,0.0019064645027213822,0.8599933055842537,0.9905844864635786,0.9909244495319842,0.9997636872199019
25.641757314536157,0.0015999874720912174,0.8465196340932255,0.9814119106525773,0.9819761847671299,0.9999425327149083
25.776189555407434,0.0012735740449275658,0.8361720046211935,0.9706506901090692,0.9714918611367129,0.9999093145198538
25.91062179627871,0.0009289941406628421,0.8294591845074956,0.9603355067501758,0.9615607043001207,0.9990046482267358
26.04505403714999,0.0005680567705509712,0.8266801305758243,0.9526531514857968,0.9544216665332961,0.9973261282844814
26.179486278021265,0.00019259744012583655,0.8278987836257488,0.9493071807767374,0.9517804054553408,0.9959813675556503
26.313918518892542,0.00019553347055721677,0.8329433769557206,0.9509933719699665,0.9542456055581847,0.9960633569697034
26.44835075976382,0.00059448134660982,0.841430922612439,0.9572025480163,0.9611261491196847,0.997483947284637
26.582783000635096,0.0010023970199136997,0.8528116909560725,0.9664331961195917,0.9706883660356244,0.99909758591744
26.717215241506374,0.0014174455170540652,0.8664251249363171,0.9767019992138987,0.980756049735167,0.9999203522897739
26.85164748237765,0.0018378139155901462,0.8815576329364984,0.986126458427588,0.989398837626791,0.9999506786491354
26.986079723248928,0.0022617183543297247,0.8974948800737109,0.9933743952036823,0.9954573706861214,0.9997991728700832
27.120511964120205,0.002687410246689279,0.9135642452098235,0.9978768131188189,0.9987478128077821,0.999846074155742
27.25494420499148,0.0031131817543159825,0.9291660715834599,0.9998006060439442,0.9999046085483669,0.9999779885929826
27.38937644586276,0.00353737058032772,0.9437943578876767,0.9998404859910595,0.9999430375011583,0.9999799113592001
27.523808686734036,0.003958364117234033,0.9570485334267305,0.9989186655071509,0.9997451270322188,0.9998792095060627
27.658240927605313,0.004374603046124577,0.9686381630878514,0.9978869662258869,0.9997304105653921,0.9998427063873072
27.79267316847659,0.004784584388161335,0.9783822395033971,0.9973122740471966,0.9998735031882816,0.9999146036527277
27.927105409347863,0.005186864111253638,0.9862043095379228,0.9973925041277883,0.9999866037421875,0.99998999444278
28.061537650219137,0.005580059296401481,0.9921243230337138,0.9980037981160361,0.9999904155320912,0.999992333630757
28.195969891090414,0.005962849936984804,0.9962477708293795,0.9988371925340688,0.9999557297885009,0.9999629743569606
28.33040213196169,0.006333980404000857,0.9987524958119951,0.9995613657915189,0.9999618825222126,0.9999672628221179
28.464834372832968,0.006692260614100968,0.9998734820982719,0.9999527155505883,0.99999391186789,0.9999947068843099
28.599266613704245,0.007036566932975774,0.9998859605801901,0.9999573780058535,0.9999938173977438,0.9999946256190146
28.733698854575522,0.007365842864732776,0.9990872925819612,0.9996790232128392,0.9999587023142692,0.9999645377364343
28.8681310954468,0.00767909951389664,0.9977782965449227,0.9993110544314758,0.9999402205177483,0.9999499690197904
29.002563336318076,0.007975415899733995,0.9962448912800743,0.9990466145729865,0.9999637908045266,0.999970948724106
29.136995577189353,0.008253939105683412,0.9947411391427614,0.9990024243775611,0.9999952293986079,0.9999964098712366
29.27142781806063,0.008513884294789843,0.9934748720921563,0.9991831845073178,0.9999958333538029,0.9999971447297533
29.405860058931907,0.0087545346112166,0.992597045377464,0.9994954466431337,0.9999765650735305,0.999985963748922
29.540292299803184,0.008975240996244159,0.9921957427047501,0.9998000021389188,0.9999750810898512,0.9999876808544246
29.67472454067446,0.00917542189483657,0.9922953696684563,0.9999775711666956,0.9999949225279698,0.9999980899639291
29.809156781545738,0.009354562899260649,0.99286105223683,0.9999792075394635,0.9999930441177813,0.9999982345819849
29.943589022417015,0.009512216339873468,0.9938077198548559,0.9998411603640833,0.9999313422373782,0.999990314624474
30.078021263288292,0.00964800079973094,0.9950128833547242,0.999660171069112,0.9998280508751407,0.9999907448500326
30.21245350415957,0.00976160059198941,0.9963317857897852,0.99954262674427,0.9997499634415438,0.9999984625331599
30.346885745030846,0.009852765194974477,0.9976134688085777,0.9995522991648895,0.9997539044743825,0.9999984925333522
30.481317985902123,0.009921308641649206,0.9987163330139269,0.999681326719451,0.9998360116567399,0.9999912799935285
30.6157502267734,0.009967108895040157,0.9995219380064193,0.9998573705881916,0.9999364994213291,0.9999912346621452
30.750182467644677,0.009990107177522266,0.9999460437283939,0.9999821365743771,0.9999937510552601,0.9999984665085209
30.884614708515954,0.009990307281411332,0.9999461667423724,0.999981586508335,0.9999955575576316,0.9999984095158954
31.019046949387228,0.00996777486486994,0.9995252016365541,0.9998433675643495,0.9999786742599339,0.9999901807148651
31.1534791902585,0.009922636716153989,0.998730918143539,0.9996239038585177,0.999980249422242,0.9999893118004418
31.28791143112978,0.00985508001415365,0.997651386777644,0.9994222057367004,0.9999965055690669,0.9999979279172335
31.422343672001055,0.009765351565480094,0.9964066376231319,0.9993328365736944,0.9999959556042972,0.9999975243752751
31.556775912872332,0.009653757025187339,0.9951371111152936,0.9993999931763186,0.999968250012006,0.999981039912813
31.69120815374361,0.009520660118777165,0.9939897231605085,0.9995943737684978,0.9999439483661454,0.9999692439620484
31.825640394614886,0.009366481834375003,0.9931026245323166,0.9998244994201514,0.9999565738988497,0.9999795958218398
31.960072635486164,0.009191699620537867,0.9925899306050763,0.9999785563627853,0.999992189154065,0.9999971297319792
32.09450487635744,0.008996846557999118,0.9925278081820876,0.9999783648338786,0.9999897516195759,0.9999974056402353
32.22893711722872,0.008782510533825477,0.9929432582662615,0.9998202001504936,0.9998985349204109,0.9999854930963953
32.363369358099995,0.008549333386591671,0.9938067274521284,0.9995814602381035,0.999736929396246,0.9999854701661749
32.49780159897127,0.008298010051568216,0.9950293015670668,0.9993866577061765,0.9995939613707359,0.9999974130783789
32.63223383984255,0.008029287674434787,0.9964647611735252,0.9993454894402442,0.999566217568424,0.9999972267064703
32.766666080713826,0.007743964711943479,0.997916266127528,0.9994911915831389,0.9996791118331313,0.9999820881125739
32.9010983215851,0.007442890004705722,0.9991469965060861,0.9997506818213207,0.9998585220242453,0.9999793973825851
33.03553056245638,0.007126961807240492,0.9998937678717094,0.9999657056196528,0.9999836313678028,0.999995741744152
33.16996280332766,0.006797126787721151,0.9998824930638337,0.9999610183194052,0.9999856673316861,0.9999945304894481
33.304395044198934,0.006454378972570977,0.9988443854129764,0.9996324916086675,0.999908081155512,0.9999545685666892
33.43882728507021,0.006099758625925073,0.9965319359457349,0.9990158689332184,0.9998624216014975,0.9999192952275396
33.57325952594149,0.00573435105535507,0.9927339039796684,0.9983009863172769,0.999909016097214,0.9999407015902059
33.707691766812765,0.005359285328078133,0.987288784100812,0.9977749570807192,0.9999863487702141,0.9999906334208706
33.84212400768404,0.004975732872573533,0.9800964110498525,0.9977046836694824,0.9999859455623384,0.9999903277089489
33.97655624855532,0.0045849059542418325,0.9711275061993676,0.9981951969248486,0.999903912998723,0.999936827949155
34.11098848942659,0.004188055995664231,0.960431049956612,0.9990758490931827,0.999872006964815,0.9999238926454858
34.245420730297866,0.0037864717162088926,0.9481393689215359,0.9998633886910936,0.9999662528019312,0.999983029366803
34.37985297116914,0.003381477066412991,0.9344707576405608,0.9998284560744596,0.9999378674244747,0.9999758139303443
34.51428521204042,0.0029744289202695523,0.919729319782095,0.9981586282903321,0.9991360546094257,0.9997703855240213
34.6487174529117,0.002566714495833951,0.90430151807006,0.9941805896039045,0.9967587717955826,0.9995174363337486
34.783149693782974,0.0021597484671959637,0.8886487051543204,0.9875865484895937,0.9923224275739707,0.99956175605928
34.91758193465425,0.0017549697296352256,0.8732947273617636,0.9786071673616008,0.9860982637245058,0.9999090804275922
35.05201417552553,0.0013538377797447686,0.8588076564112729,0.968080517823629,0.9792762921742689,0.9998646875456279
35.186446416396805,0.0009578286717216185,0.8457749596453834,0.9573804473999591,0.9737180644662882,0.9985052692882214
35.32087865726808,0.0005684305095886762,0.8347721248681326,0.9481907226082694,0.9713048048988385,0.9957386983842255
35.45531089813936,0.00018713844094507705,0.82632598814761,0.9421498375333636,0.9730892050353569,0.992836105428903
35.589743139010636,0.00018455088307703344,0.8208756388221056,0.9404448298146972,0.9786663656242236,0.9916329795316403
35.72417537988191,0.0005451454147302617,0.8187354876075796,0.9434790340482769,0.9862030882520284,0.9929678583425812
35.85860762075319,0.0008931643971894005,0.8200658084647976,0.9507388916584687,0.9932486424968423,0.9959096619348705
35.99303986162447,0.0012271456626900552,0.8248559453946464,0.9609172045441949,0.9979337667784002,0.9986094345792349
36.127472102495744,0.0015456535286938284,0.8329231182711885,0.9722468817141946,0.9998305287655218,0.9998800723679907
36.26190434336702,0.0018472872946062031,0.8439268774841107,0.9829253424007379,0.9998951919494091,0.9999257142753232
36.3963365842383,0.0021306903206646274,0.8573961888144569,0.9915017707118355,0.9995444378580914,0.9996918664916433
36.530768825109575,0.0023945596381238364,0.8727641843314526,0.9971395310830663,0.9996008269073196,0.9997558962160812
36.66520106598085,0.0026376560414292966,0.8894051972401138,0.9997157917173886,0.9999294708041926,0.999963507569516
36.79963330685213,0.0028588145827767456,0.9066696301522845,0.9997578625463585,0.999912436979518,0.9999648849510522
36.93406554772341,0.0030569553702087166,0.923913813101948,0.9982413485681219,0.999183523994049,0.9997759658546562
37.068497788594684,0.0032310945472734235,0.9405236416636082,0.996297730924482,0.9979841393794915,0.9996890861583495
37.20293002946596,0.003380355315061171,0.9559320357445446,0.9949013844183007,0.9969667229073411,0.999819699080369
37.33736227033724,0.003503978841952548,0.9696310089677317,0.9946196512282119,0.9967094155774087,0.9999774306465989
37.47179451120851,0.0036013348647138317,0.9811794646979459,0.9954992993251328,0.9973298360089183,0.99998157312202
37.606226752079785,0.0036719318049572756,0.9902078542530313,0.997121779517764,0.9984422800674626,0.9999057418294444
37.74065899295106,0.0037154261961038727,0.996420709573685,0.9988018366499977,0.9994495349178691,0.9999126707073008
37.87509123382234,0.003731631204887452,0.9995978717210385,0.9998566193698575,0.9999490174109084,0.9999854756049599
38.009523474693616,0.003720524047407676,0.9995950294185704,0.9998555593027368,0.9999650863050606,0.9999853242188441
38.14395571556489,0.003682252114293977,0.9963439941587525,0.9987749927766799,0.9998358007618356,0.9999099023199669
38.27838795643617,0.0036171376037709415,0.98985298485193,0.997012957062649,0.9998493721027295,0.9999006861833629
38.41282019730745,0.0035256805168481704,0.9802070513642217,0.9952575093580457,0.9999734741211113,0.9999801651328012
38.547252438178724,0.0034085598959815357,0.9675686532692074,0.9942416559007692,0.9999695059595464,0.9999751666238686
38.68168467905,0.0032666331940285676,0.9521783200974039,0.9944551790146102,0.9997646400782952,0.9997970492650634
38.81611691992128,0.0031009337370529076,0.9343552131835128,0.9959066627411898,0.9995998179719365,0.999641632841991
38.950549160792555,0.0029126662716184716,0.914497301782743,0.9980219392603216,0.9997114593238728,0.9997352510825286
39.08498140166383,0.002703200624483531,0.8930807152287281,0.9997227224969544,0.999954228011934,0.9999573879871588
39.21941364253511,0.0024740635607466976,0.8706576076635285,0.999668329094572,0.9999513784394489,0.9999544326063098
39.353845883406386,0.0022269289626955344,0.8478515615978081,0.9965939503672373,0.9996641748986846,0.9996854982968978
39.48827812427766,0.0019636064829434926,0.8253491667135547,0.9896600625034387,0.999557013267156,0.9995888644059163
39.62271036514894,0.0016860288593652864,0.803886011841918,0.9787357188173811,0.9998866301498666,0.9998968311417056
39.75714260602022,0.0013962381059007066,0.784225109169117,0.9645570503333235,0.9998014030374829,0.9998253913987037
39.891574846891494,0.001096370797758145,0.7671260576293593,0.9487183592317721,0.9974219776355524,0.9978558077317055
40.02600708776277,0.0007886426799540738,0.753304434927419,0.9334669066368274,0.9911244296715986,0.9932243775105141
40.16043932863405,0.0004753328223253252,0.7433832502843164,0.9212978354476975,0.9809913484460298,0.9872376085977086
40.294871569505325,0.000158767527456777,0.737841538115998,0.9144012875621872,0.9692556698290608,0.9828961428560294
40.429303810376595,0.00015869581987852665,0.7369682567063153,0.9140980135997818,0.9594229723911772,0.9827867938109011
40.56373605124787,0.00047468480615741715,0.7408308119665086,0.9204623264047846,0.9546497324256724,0.9869911430310613
40.69816829211915,0.0007868278174986453,0.7492656571557822,0.9322949526253095,0.956328895174982,0.9930043162853481
40.832600532990426,0.001092769557227727,0.7618931556288372,0.9474601925012526,0.9636193371743654,0.9977570176209517
40.9670327738617,0.001390186204996633,0.7781531294102741,0.9634421758608536,0.974030196130934,0.9998148591904775
41.10146501473298,0.0016768002001025174,0.7973530776942271,0.9779165272677681,0.9845796576023214,0.9998890509862587
41.23589725560426,0.0019503946809589167,0.8187200317467958,0.9891852671524232,0.9929004539350794,0.9995512352817022
41.370329496475534,0.0022088276404553637,0.8414487895492152,0.9964106820449022,0.9978957216019625,0.9996512407916956
41.50476173734681,0.00245004586750176,0.8647423373338832,0.9996476615571495,0.9998270613211401,0.9999485972061424
41.63919397821809,0.0026720988040710675,0.8878430661498692,0.9997028961682731,0.9998880818292702,0.9999510134925105
41.773626219089365,0.0028731524174384336,0.9100552219028859,0.9978609645068615,0.9994546221003942,0.999689079456049
41.90805845996064,0.003051503224341336,0.9307597996626834,0.9955304266058205,0.9993687102277213,0.9995686145713337
42.04249070083192,0.0032055925891051073,0.9494232090570012,0.9938835839437657,0.9996744213070189,0.9997484240858012
42.1769229417032,0.0033340214013389893,0.9656008622468033,0.9935798631441275,0.9999619519511546,0.999968094137431
42.311355182574474,0.0034355652405104347,0.9789366324961853,0.9946526503078115,0.9999698599572289,0.9999733489970738
42.44578742344575,0.0035091900536922786,0.9891590480552516,0.9965915674856998,0.999845397267526,0.9998587070813059
42.58021966431703,0.0035540683330107484,0.9960751010533451,0.9985843265010611,0.9998516968714494,0.9998618854279501
42.714651905188305,0.003569595685921822,0.9995626553136292,0.9998308241347038,0.9999735129589142,0.9999751266404747
42.84908414605958,0.003555407672469476,0.9995625444941931,0.9998297155224972,0.9999697878307389,0.9999716360563239
42.98351638693086,0.00351139689445163,0.9960715098392469,0.9985570357631357,0.9997721512922728,0.9997878244514652
43.117948627802136,0.003437730446436507,0.9891371432182479,0.9964870964622815,0.9996253780627861,0.9996568241318735
43.25238086867341,0.0033348678170779865,0.9788560073519291,0.9944396478726077,0.9997404937601841,0.9997684888315597
43.38681310954469,0.0032035783590374923,0.9653763366476317,0.9932823619938538,0.999960572337906,0.9999662265783363
43.52124535041597,0.003044955574276789,0.9489072246438974,0.9935763371110744,0.9999598784895537,0.9999677156046535
43.655677591287244,0.0028604246805591003,0.9297364819733299,0.9952968213026998,0.9997334579298469,0.9998054660192566
43.79010983215852,0.0026517448711411993,0.9082578303546018,0.9977457489372071,0.9996587378266383,0.9997864234584269
43.9245420730298,0.00242102094626637,0.885002769164221,0.9996859720581004,0.9999138971361108,0.9999577160737232
44.058974313901075,0.0021707496767351393,0.8606638577759663,0.9996252214640685,0.9998478684772875,0.9999490036673345
44.19340655477235,0.0019039069992216435,0.836090073320383,0.9961385708781814,0.9979492137207843,0.9996251999278496
44.32783879564363,0.001624011205112046,0.8122406873222724,0.9881692651693491,0.9924209425394568,0.9995006990338565
44.4622710365149,0.0013350066816265897,0.790105052119439,0.9753451666419817,0.9819765790351287,0.9998764007511156
44.596703277386176,0.0010408051668268443,0.7706206508682596,0.9583931283657675,0.9666274077682703,0.9997984616336926
44.73113551825745,0.0007444987623323544,0.7546286044027918,0.9395975076534923,0.9483728531777902,0.9976725513920854
44.86556775912873,0.0004475808455423447,0.7428788296756528,0.92288710508265,0.9313994002458079,0.9933561586143137
45.00000000000001,0.00014972535551044134,0.7360470011043522,0.9128774640889631,0.9209932027295771,0.9894891080368765
45.134432240871284,0.00015052199972337275,0.7346973010603532,0.912790219576494,0.9209736740608218,0.989478030769464
45.26886448174256,0.0004543872067103562,0.7391641227196987,0.9226018550802717,0.931308248981886,0.9933705481444851
45.40329672261384,0.0007616115038353688,0.7494081413607026,0.9391205050428353,0.9481837725995973,0.9977107471606887
45.537728963485115,0.0010699849686898306,0.7649388622433604,0.9578464304955918,0.9664003750300585,0.9998062398226543
45.67216120435639,0.0013757692123610758,0.7848507101733049,0.974902239923306,0.9818071539242558,0.9998839802573782
45.80659344522767,0.0016745669729019308,0.8079532242834461,0.9879240015678838,0.9923457674216745,0.9995396135995663
45.941025686098946,0.0019620966810632995,0.8329434405392098,0.9960598416785479,0.9979341042670683,0.9996570010309147
46.07545792697022,0.0022345925372461023,0.8585683953680312,0.9996189191219963,0.9998476112010259,0.9999531985620956
46.2098901678415,0.0024888653296351293,0.8837398409371606,0.9996826172984332,0.999914438774765,0.9999608235423441
46.34432240871278,0.002722207718473228,0.9075855540980312,0.9977388105207757,0.9996639371806086,0.9997998309084009
46.478754649584054,0.002932297360082142,0.9294457757584706,0.9953197912020004,0.9997398164955443,0.9998158356567488
46.61318689045533,0.0031171523387378995,0.9488381955006101,0.9936553056131235,0.999961132996917,0.9999692137894141
46.74761913132661,0.0032751244247786948,0.9654150517148893,0.9934070129931571,0.9999620388022573,0.9999676450644096
46.882051372197886,0.003404901082258274,0.9789265728194834,0.9945697022603753,0.9997513341982888,0.9997775639560395
47.01648361306916,0.003505500980329215,0.9891951987374623,0.9965811343797303,0.9996424102858579,0.9996695134315203
47.15091585394044,0.003576261953617441,0.9960996240494654,0.9985986501974415,0.9997832891611458,0.9997951264136344
47.28534809481172,0.003616825232747061,0.9995663860399984,0.9998347949252139,0.9999713828610093,0.9999725109402993
47.41978033568299,0.003627118822083037,0.9995671285793257,0.9998358971667259,0.9999750544523626,0.9999757685524719
47.554212576554264,0.0036073408659405715,0.9961202488593749,0.9986261263591678,0.9998615391383803,0.9998644813294695
47.68864481742554,0.0035579430301691966,0.989295828399878,0.9966891316598033,0.9998576306235748,0.9998599968329093
47.82307705829682,0.0034796138009869308,0.9792227753151467,0.9947992600136335,0.9999728465635085,0.9999732347132925
47.957509299168095,0.0033732618446064796,0.9660970565830859,0.9937468974354611,0.9999668883933336,0.9999673523758983
48.09194154003937,0.0032399995915648964,0.9501899306837297,0.9940336202435183,0.9997315149326327,0.9997357257948384
48.22637378091065,0.0030811272483578867,0.9318551254160868,0.9956335405602517,0.9995203606783499,0.9995296637710551
48.360806021781926,0.0028981172681254797,0.9115339893940058,0.997907537554203,0.9996331917785602,0.999642526226182
48.4952382626532,0.002692599332206128,0.8897576320083963,0.9997090768579853,0.9999370105999859,0.9999391773903865
48.62967050352448,0.00246634573227439,0.8671450210002146,0.9996548366360103,0.9999248098308687,0.9999283562234798
48.76410274439576,0.0022212570996310286,0.8443957842923581,0.9964850364789148,0.9993720692790434,0.9994129804172697
48.898534985267034,0.0019593483354890433,0.8222762039380008,0.9894253236122706,0.9987986018391659,0.9989072251595195
49.03296722613831,0.0016827346427375903,0.8015966541612931,0.9784741124560458,0.9989788505684646,0.9991073061556299
49.16739946700959,0.0013936175140068974,0.7831789070796961,0.9645549821392304,0.9997965521100426,0.9998321446180551
49.301831707880865,0.0010942705587546422,0.7678127012761152,0.949482030318094,0.9997010922949554,0.9997734324629051
49.43626394875214,0.0007870250621184479,0.7562031559496889,0.9356959484313693,0.9966316854304907,0.9977453568605106
49.57069618962342,0.0004742551944252723,0.7489139353449314,0.925765404664669,0.9897897747737078,0.9943015209500821
49.705128430494696,0.00015836281551239874,0.7463145792270093,0.9217348780833369,0.9807321651064057,0.9917471753761689
49.83956067136597,0.00015823814959228715,0.7485423049856677,0.9245163045002238,0.9728121072739261,0.9920902758281015
49.97399291223725,0.0004731377317941602,0.7554871190801142,0.9335780045115025,0.9693076721531972,0.9950075444525035
50.10842515310853,0.0007839462826891453,0.766803852771455,0.9470870819912834,0.9715477004405427,0.9982224093038425
50.242857393979804,0.0010883110757347575,0.7819480993842788,0.9624464101073389,0.9783047137038777,0.9998439805508805
50.37728963485108,0.001383933001884267,0.8002274557479793,0.9769967216144704,0.9867107133419831,0.9999041545147319
50.51172187572236,0.0016685831827894936,0.8208577527904934,0.988637513634368,0.9938886421397295,0.999615610737522
50.64615411659363,0.001940119294196289,0.8430155939729801,0.9962146247166609,0.9982494346332886,0.999713496873816
50.780586357464905,0.002196501372714836,0.8658820407859735,0.999628624020354,0.9998661670059308,0.9999609951787567
50.91501859833618,0.002435806859156424,0.8886757658860128,0.9996882201871929,0.9999234669550698,0.9999673404388937
51.04945083920746,0.0026562446428577643,0.9106763682167958,0.9977726475021096,0.999697312885293,0.9998323811665003
51.183883080078736,0.002856167857024996,0.9312396748037511,0.9953949992060609,0.9997655490167595,0.999844588139247
51.31831532095001,0.0030340852139529345,0.9498070532378542,0.9937795245938189,0.9999650726614658,0.9999737897678675
51.45274756182129,0.0031886706795544724,0.9659105005370338,0.9935673306629152,0.9999660307880979,0.9999722384766009
51.58717980269257,0.003318771329571837,0.9791748633265965,0.9947299049557332,0.9997786079185781,0.9998081317498632
51.721612043563844,0.003423413264750163,0.9893181692021563,0.9967000748270807,0.99968342769844,0.9997142864825306
51.85604428443512,0.003501805522657356,0.9961507582172408,0.9986549778754846,0.9998093200709363,0.9998229645329367
51.9904765253064,0.003553341944483074,0.9995737105737993,0.9998423850756006,0.9999749860005567,0.99997630729801
52.124908766177676,0.00357760103589031,0.9995769135206647,0.9998444826621486,0.999978350812692,0.9999792016178601
52.25934100704895,0.003574343888226348,0.9962369977337927,0.9987078993989125,0.9998807542819637,0.9998842917506581
52.39377324792023,0.0035435102630112744,0.9897152571105928,0.9969130716523309,0.9998783783240501,0.9998811839787374
52.52820548879151,0.0034852130066640656,0.9802555246323078,0.9951977837330076,0.9999769985659167,0.9999774350741775
52.662637729662784,0.003399730960732246,0.9681818266957609,0.9942869656762829,0.999972199460503,0.9999726741158887
52.79706997053406,0.0032875005835838775,0.9538954416920868,0.9946106431446183,0.9997766914158802,0.9997805282756127
52.93150221140534,0.003149106479378639,0.9378707823861689,0.9961031474812396,0.9996050775064641,0.9996126828612628
53.065934452276615,0.0029852710793806664,0.9206492765251065,0.9981561662655314,0.9997012541093172,0.9997082422954952
53.20036669314789,0.002796843692275999,0.9028302073985441,0.9997470487353478,0.9999492992314324,0.9999508131416884
53.33479893401917,0.0025847891187266406,0.8850573332131156,0.9997040767621711,0.9999402428994265,0.9999425868593239
53.469231174890446,0.0023501760718320805,0.8680001134424501,0.9970305253716647,0.9995076391433265,0.9995334741139628
53.60366341576172,0.0020941655432674252,0.8523287443417852,0.9912018205124901,0.9990709219343361,0.9991370536870892
53.73809565663299,0.0018179993129854915,0.8386829968182682,0.9823661415705917,0.9992208496033361,0.9992969579801155
53.87252789750427,0.001522988726835867,0.8276362163102134,0.9714023190356766,0.9998466359280782,0.999867363348682
54.00696013837555,0.0012105038716174897,0.8196575686492095,0.959811348969028,0.9997768701068054,0.9998187013959093
54.141392379246824,0.000881963226379446,0.8150772838146535,0.9494432610270401,0.9975011785502088,0.9981474562272352
54.2758246201181,0.0005388238810557712,0.8140604875060062,0.9420989429578015,0.9924317189033752,0.9950907355842054
54.41025686098938,0.00018257235762645643,0.8165946168295792,0.9390973825329221,0.985614432916243,0.9923040387523957
54.544689101860655,0.00018528392828727713,0.8224931823291406,0.9409394201769337,0.979313274250998,0.9916012981008671
54.67912134273193,0.0005632245467350385,0.8314153566905352,0.9471895161001891,0.9758037670615064,0.9933947353517504
54.81355358360321,0.0009497232851943403,0.8428978702451623,0.9566195492916494,0.9762192388801325,0.996401033237855
54.947985824474486,0.0013432547308418249,0.8563937334838599,0.9675526570491454,0.9801315869409153,0.9988532375339918
55.08241806534576,0.0017423002442479949,0.8713122079081806,0.9782775056517664,0.9859656047813798,0.9999072984294398
55.21685030621704,0.0021453533327487097,0.8870555891011203,0.9874064048631275,0.9918445798319003,0.999946192203161
55.35128254708832,0.0025509244788224626,0.9030501142631343,0.9940997034207821,0.9963601571108539,0.9997909404869779
55.485714787959594,0.0029575454545943273,0.9187700085278223,0.9981334864408613,0.9989626957353797,0.9998449508247822
55.62014702883087,0.003363773161150291,0.9337548688782146,0.9998260723868029,0.9999185788850264,0.9999783135655615
55.75457926970215,0.0037681930438134134,0.9476212168557784,0.9998613672906399,0.9999499188295741,0.99998049004772
55.889011510573425,0.004169422119943518,0.960069244191472,0.9990605092522622,0.9997686389115841,0.9998836942885102
56.0234437514447,0.004566111662994545,0.9708856844273698,0.9981597711004894,0.9997460400146878,0.9998492003199425
56.15787599231598,0.004956949582865015,0.9799435326211637,0.9976488605982747,0.9998753090951348,0.9999182425660372
56.292308233187256,0.005340662539692581,0.9871991017578069,0.9977054391959916,0.9999860053594628,0.999990414091353
56.42674047405853,0.005716017826035163,0.9926867060343865,0.9982310877117783,0.9999891865557353,0.999992640944684
56.56117271492981,0.0060818250486252634,0.9965111260535604,0.9989617520268665,0.9999445431519548,0.9999643620869637
56.69560495580109,0.00643693764102722,0.9988379478858549,0.9996052594739694,0.9999448159911408,0.999968385522767
56.830037196672365,0.006780254232086499,0.9998818808461805,0.9999571091138686,0.9999892160781158,0.9999948698752821
56.964469437543634,0.007110719890226996,0.9998932448433581,0.9999610357851224,0.9999854628360457,0.9999947716527726
57.09890167841491,0.0074273272737251615,0.9991429673703259,0.999704342767897,0.9998545896512108,0.9999653754909159
57.23333391928619,0.007729117687007683,0.9979066362068091,0.9993607625057986,0.9996172947830556,0.9999509731017329
57.367766160157466,0.008015182083933165,0.9964483714314313,0.9991092170403794,0.9993863476569529,0.9999714313037905
57.50219840102874,0.00828466200077273,0.9950054918509456,0.9990617175727518,0.9992861621186692,0.9999964574793787
57.63663064190002,0.008536750458742548,0.9937750737196793,0.9992268654099971,0.9993701075056004,0.999997173912282
57.7710628827713,0.008770692822093392,0.9929035119819009,0.9995195523489165,0.9995907012021465,0.9999860676513902
57.905495123642574,0.008985787633350681,0.9924800335672069,0.9998084659977461,0.999832662491007,0.9999877407935294
58.03992736451385,0.00918138742600984,0.9925347944052225,0.9999784028991646,0.9999809747650067,0.9999980950352836
58.17435960538513,0.009356899518608677,0.993041744003375,0.999979873521817,0.9999824117726316,0.9999982358711297
58.308791846256405,0.009511786797339633,0.9939259408420814,0.9998454691177018,0.9998683322237515,0.9999903066345178
58.44322408712768,0.009645568488181775,0.9950745395549297,0.9996677552509736,0.999729481846207,0.9999907247884229
58.57765632799896,0.009757820909917418,0.9963503261124195,0.9995506546417539,0.9996590176357697,0.9999984573414745
58.712088568870236,0.009848178234965602,0.9976064930437443,0.9995580130524242,0.9996973983827373,0.9999984859892049
58.84652080974151,0.009916333224139064,0.9987013434101025,0.9996838318324108,0.9998130001653723,0.9999912328554159
58.98095305061279,0.009962037965030477,0.9995117364927164,0.9998577595067217,0.9999315130781402,0.9999911765694716
59.11538529148407,0.00998510459378515,0.9999443135795482,0.9999820864544812,0.9999935424275446,0.99999845403828
59.249817532355344,0.009985406010929418,0.9999437956424223,0.9999814213368821,0.9999955688222812,0.9999983934104654
59.38424977322662,0.009962876581049843,0.9994978985105711,0.9998408477927251,0.9999794202055061,0.999990054715182
59.5186820140979,0.009917512818235094,0.9986386343563058,0.9996146602186607,0.9999816109339162,0.9999891362225052
59.653114254969175,0.009849374064604479,0.9974399613814623,0.9994019741397852,0.9999968868791372,0.9999978838271671
59.78754649584045,0.00975858312700715,0.9960119210995784,0.9993007019486531,0.9999966041739144,0.9999974561241461
59.92197873671172,0.009645326927892696,0.9944915636729972,0.9993609470349823,0.9999754551518626,0.9999803543038799
60.056410977583,0.009509857090387364,0.9930311584215945,0.9995590077931771,0.9999614600831868,0.9999677770362398
60.190843218454276,0.00935249052922806,0.9917843731762525,0.999804045810354,0.9999747274494868,0.9999782996946253
60.32527545932555,0.009173609978926765,0.9908913318772332,0.9999752091213847,0.9999964180097948,0.9999968843338983
60.45970770019683,0.008973664503065353,0.9904636412032475,0.9999738144844474,0.9999966714905576,0.9999971028349716
60.59413994106811,0.00875316994627953,0.9905706174109663,0.9997687316828157,0.9999804092908736,0.9999831475507781
60.728572181939384,0.008512709334249972,0.9912279636230091,0.9994157890305337,0.9999787118021924,0.9999821596836362
60.86300442281066,0.008252933217357218,0.9923900289903669,0.9990422861473677,0.9999957118297216,0.9999965617520022
60.99743666368194,0.007974559927453266,0.993946513817071,0.9988009982067354,0.9999944612368875,0.9999958515807382
61.131868904553215,0.007678375769731009,0.9957240871545678,0.9988089619093202,0.99995206712525,0.9999675384233647
61.26630114542449,0.00736523509934049,0.9974929414474469,0.9990908681625397,0.999907316886323,0.9999457309613272
61.40073338629577,0.007036060301058573,0.998977868970408,0.9995439789602556,0.9999214901069495,0.9999626468220767
61.535165627167046,0.006691841615823194,0.9998731114255278,0.9999332960255021,0.9999845267818825,0.9999945203031129
61.66959786803832,0.006333636846316444,0.9998600104129127,0.9999161858198743,0.9999776220940807,0.9999948134550392
61.8040301089096,0.005962570861585688,0.9986264275528458,0.9990885964981561,0.9997533956201565,0.9999695369795271
61.93846234978088,0.0055798349170422335,0.9958869273262498,0.997042156223031,0.9992781643558999,0.9999678872091394
62.072894590652155,0.0051866857482719495,0.9914028288449702,0.9934224612652641,0.9987173510083722,0.9999939789373181
62.20732683152343,0.004784444388666761,0.9850013592183058,0.9879819603539591,0.998380220661543,0.999993210259676
62.34175907239471,0.004374494718413468,0.9765932293545836,0.9806241071896471,0.9985323944892175,0.999954044710501
62.476191313265986,0.003958281655248115,0.9661880107277513,0.97143763718813,0.9991684262190216,0.9999450651319925
62.61062355413726,0.0035373089863374105,0.953906630786574,0.9607203281708662,0.9998679151682646,0.9999883802411211
62.74505579500854,0.0031131367678653866,0.9399901742375728,0.9489904997670956,0.9998257636007062,0.9999851614383091
62.87948803587982,0.0026873782715565544,0.9248039136639976,0.936982091410037,0.9980708060687332,0.9998847784273326
63.013920276751094,0.002261696390932363,0.9088351693943478,0.9256162339921081,0.9938079125843194,0.9998381093667786
63.14835251762237,0.0018377994914857711,0.8926832148681446,0.9159401433760368,0.9867712231280965,0.9999580626676502
63.28278475849364,0.0014174366261321572,0.8770392245881146,0.9090253211234733,0.9774689318197999,0.9999295754211152
63.41721699936492,0.00100239205849115,0.8626544219830454,0.9058241957857059,0.9672217897260628,0.9991786237415357
63.551649240236195,0.0005944790585808313,0.8502955019870467,0.906998837817677,0.9579398158749208,0.9976599638812294
63.68608148110747,0.00019553289541080043,0.8406884575574998,0.9127541249349219,0.9516507860382848,0.9962784668822787
63.82051372197875,0.00019259701606247028,0.8344551002100618,0.9227219308449679,0.9498946237402519,0.9961530310056633
63.954945962850026,0.0005680558586272792,0.8320500539739725,0.9359407623225005,0.9531970746534002,0.9974154233414804
64.08937820372131,0.0009289930883341895,0.8337088208822786,0.9509578533940864,0.9608533380275065,0.9990306372417961
64.22381044459257,0.0012735730712667248,0.8394169112912995,0.9660457999530917,0.9711330985711424,0.9999111756552881
64.35824268546386,0.001599986697822882,0.8489066788499183,0.9794998678419059,0.9818210295049077,0.9999434584771998
64.49267492633513,0.001906463976721503,0.8616819361718805,0.9899581643968279,0.9908709149534315,0.9997666476397864
64.62710716720642,0.0021912875909355974,0.8770642435499668,0.996675244068646,0.9969465787316344,0.9998224224960807
64.76153940807768,0.0024528073778246734,0.8942510100149448,0.9996763572881782,0.9997037055096967,0.9999755514516071
64.89597164894897,0.0026894556682057233,0.9123753455044051,0.9997318890116568,0.9997585260309361,0.9999795437931739
65.03040388982024,0.002899763394735961,0.9305600942653107,0.9981286068103767,0.9983657315979498,0.9998967876636724
65.16483613069153,0.003082376840924272,0.9479619777150694,0.996278640753623,0.9969031973589134,0.9999080712010859
65.29926837156279,0.003236074881751744,0.9638048399383263,0.9952818430310418,0.9963405227173145,0.9999855973028395
65.43370061243408,0.003359786516099608,0.9774029836445397,0.9956022905387998,0.9969127776073735,0.9999865472803207
65.56813285330534,0.0034526084698805774,0.9881764981728568,0.9969925936606815,0.998163867437505,0.9999252203659938
65.70256509417663,0.003513822599153474,0.9956606565727893,0.9986970702454997,0.9993455163361791,0.9999272817226492
65.8369973350479,0.0035429128042085466,0.9995112294450477,0.9998410699432457,0.9999393314438557,0.9999876382604277
65.97142957591919,0.003539581115130814,0.9995072039546736,0.9998397422156962,0.9999587136512265,0.999987520865758
66.10586181679045,0.0035037626088119537,0.9955520218198516,0.9986640624863998,0.9998085078481762,0.9999251844969008
66.24029405766173,0.0034356387729429752,0.9876741395300651,0.9968640110438192,0.9998283210491905,0.999921570732284
66.374726298533,0.00333564893568994,0.9760274398757389,0.9953355523597405,0.9999708184589402,0.9999856113348917
66.50915853940427,0.003204499384600232,0.9608917698647358,0.9949093714168873,0.999968304112408,0.999984281566798
66.64359078027556,0.003043169788990858,0.9426736026888914,0.9959162701362403,0.9997797697398134,0.9998975567576903
66.77802302114682,0.0028529165905162887,0.9219064401953705,0.9979125011257047,0.9997089211667736,0.9998824591965397
66.91245526201811,0.002635273038631694,0.8992500470029408,0.9996963684465265,0.9999252049499416,0.9999761701697415
67.04688750288938,0.0023920456121444655,0.875486851100174,0.9996287108580633,0.9998678052305945,0.999970834277843
67.18131974376067,0.00212530663677039,0.8515128568939465,0.9961500991706566,0.9982602986089892,0.9997828004111454
67.31575198463193,0.0018373829615877134,0.8283193242704697,0.988329017659321,0.9939142026284512,0.999706990764341
67.45018422550322,0.001530840667890721,0.806960635455279,0.9762843554394707,0.9867885806415598,0.999927018363692
67.58461646637448,0.0012084658584256068,0.7885040200463027,0.9613650188731567,0.9785477393313248,0.9998819850237902
67.71904870724578,0.0008732416765461426,0.7739592296413759,0.9460083775877963,0.9721280007258399,0.9986723366390814
67.85348094811704,0.0005283218079224737,0.7641917098046221,0.9332447887546392,0.9703453859363151,0.9963454962625414
67.98791318898833,0.00017700080054186104,0.7598307205843974,0.9259062458882357,0.9742261082235083,0.9943782647357517
68.12234542985959,0.00017731836858922998,0.7611909981108741,0.9257511338492156,0.9821938999193556,0.9943759090502443
68.25677767073088,0.0005311589708655466,0.7682283577598192,0.932852867929621,0.990880474613757,0.9963426450915995
68.39120991160215,0.0008810068817191816,0.7805417071611562,0.945555722937743,0.9971276097580306,0.9986725026398343
68.52564215247344,0.001223347998032155,0.7974211463669904,0.9610276676450298,0.9997611640136872,0.9998823621058118
68.6600743933447,0.0015547060704727176,0.8179275842729878,0.9761441061081384,0.9998524862973838,0.9999277328675718
68.79450663421599,0.001871680293739913,0.8409840233850242,0.9883437543543095,0.9993700188895788,0.9997132378326804
68.92893887508725,0.002170982007877372,0.8654609756330388,0.9962050987885964,0.999467865896616,0.9997913692677366
69.06337111595855,0.0024494698857035154,0.89024586315059,0.9996417262454151,0.999911419448321,0.9999727770724264
69.19780335682981,0.0027041830327306426,0.9142936511620384,0.9997164099654332,0.9998993198270386,0.9999786887358614
69.3322355977011,0.0029323714722048213,0.9366607857885515,0.9981429257457957,0.9991724869401938,0.9999012991098201
69.46666783857236,0.003131523575407306,0.9565264815017711,0.9966218737362008,0.9982917852511493,0.9999216403705795
69.60110007944365,0.003299390059469318,0.9732054763660698,0.9962353014652254,0.9980150442053971,0.9999895648898268
69.73553232031492,0.0034340042718465644,0.9861555667710987,0.9971382351692812,0.9985473997124594,0.9999924038729814
69.86996456118621,0.0035336985696096143,0.9949822495367042,0.9986729110430017,0.9994040900222122,0.9999731150979059
70.00439680205747,0.003597116679894908,0.9994419531627721,0.9998306270975904,0.999939150763413,0.9999929562638304
70.13882904292876,0.003623222029668087,0.9994446949619492,0.99982398823176,0.9999557446663945,0.9999910490807301
70.27326128380003,0.0036113020992079178,0.9950565334969791,0.9985041860122718,0.9997852999198661,0.9999381429416161
70.40769352467132,0.003560968930290138,0.9865017972966202,0.9964501063632257,0.9998017533162451,0.9999288596714297
70.54212576554258,0.003472155999186812,0.9741646738172988,0.9946984918335139,0.9999656789829258,0.9999861349946357
70.67655800641387,0.0033451116857977983,0.9585892655641336,0.9942260596052868,0.9999623423993439,0.9999842838795121
70.81099024728513,0.003180389660707749,0.9404765576356422,0.9954044609167588,0.9997372485825732,0.9998956628732744
70.94542248815642,0.0029788364945844263,0.9206759103398288,0.9976829133299582,0.9996527017779383,0.9998799552327805
71.07985472902769,0.002741576860016561,0.9001677057566884,0.9996696328192296,0.9999109865178953,0.9999759555435204
71.21428696989898,0.002469996679494491,0.8800329494556958,0.9996067526558842,0.9998432129648845,0.9999713692933293
71.34871921077024,0.002165724602054263,0.861405502206985,0.996062997604402,0.9979405954035413,0.9997960678396355
71.48315145164153,0.0018306121491324385,0.8454041468840521,0.9885889473302024,0.9927755750432936,0.9997419891084565
71.6175836925128,0.001466712904123227,0.8330457884728183,0.9780940654125503,0.9841292097467402,0.999941125125623
71.75201593338409,0.0010762610609932664,0.8251479418545697,0.9667719628839668,0.9735227978886838,0.9999153015085354
71.88644817425535,0.0006616496548187888,0.8222364304704313,0.9575116797904362,0.9638081706343329,0.9991833044998767
72.02088041512664,0.00022540873943807232,0.824478945593939,0.9529191431165611,0.9580089078046128,0.9981656201329868
72.1553126559979,0.00022981621412682292,0.831662489937798,0.9543143562948904,0.9579885550967814,0.997853424401432
72.2897448968692,0.0007012854962295333,0.8432218866962844,0.9611982816557109,0.9636438402715714,0.9985421955140674
72.42417713774046,0.0011861857110534962,0.8583124503998765,0.9714907880491164,0.9730399529092587,0.999492585625347
72.55860937861172,0.001681649549236728,0.8759087903512515,0.982401249068599,0.9833418273904105,0.9999604514461834
72.69304161948301,0.0021847746520049973,0.8949095374979611,0.9914635046278943,0.9919773499214807,0.9999809956280635
72.82747386035427,0.002692641463249189,0.9142320562173847,0.9972799983654426,0.9974846796081971,0.9999530284524842
72.96190610122557,0.003202330000140495,0.9328887442655959,0.9997519639181431,0.9997767927954148,0.9999911973542196
73.09633834209683,0.0037109354866792527,0.9500429055773939,0.9998127049203885,0.9998383581637609,0.999991980251
73.23077058296812,0.004215582827161371,0.9650458321104387,0.9988438432535257,0.9990618549850855,0.9999608792591903
73.36520282383938,0.004713439905409883,0.9774578600493866,0.998040660772815,0.9985455453913697,0.9999693494074379
73.49963506471067,0.005201729717149696,0.9870557614748736,0.997990200224543,0.9986863480313476,0.9999961790561201
73.63406730558194,0.005677741355918218,0.9938278789904257,0.9986122024515944,0.9992433627736169,0.999997525358957
73.76849954645323,0.006138839881136941,0.9979575633334851,0.9994242042996706,0.9997578799521407,0.999992634506361
73.90293178732449,0.006582475104629893,0.9997950993760544,0.9999354465882366,0.9999813990019518,0.9999984911868464
74.03736402819578,0.00700618934682863,0.9998185759143984,0.999942408475032,0.9999906276819502,0.9999986596010868
74.17179626906704,0.0074076242029776996,0.99858510924388,0.999592081071599,0.9999742961413256,0.9999948504607561
74.30622850993834,0.007784526378408358,0.9966753439443462,0.9992247877466194,0.9999943535567067,0.9999986493179123
74.4406607508096,0.00813475264519116,0.9946359182435531,0.999125539380937,0.9999936066229617,0.999998394802483
74.57509299168089,0.008456273962890582,0.9929260552001766,0.9993479137618044,0.9999584594948348,0.9999902955714499
74.70952523255215,0.008747178833842835,0.991874966027284,0.9997131678698848,0.9999525200127792,0.9999909414705228
74.84395747342344,0.009005675927783851,0.991655816686199,0.9999665940430309,0.9999901652054324,0.9999986978006827
74.9783897142947,0.009230096034085297,0.9922795200922403,0.9999697827878088,0.9999869845994973,0.9999990543929987
75.112821955166,0.009418893384584187,0.9936081296836814,0.999789808466158,0.9998825325096996,0.9999969269900344
75.24725419603726,0.00957064639173779,0.9953841352269661,0.9996258008639817,0.9997495385907246,0.999999331745723
75.38168643690855,0.009684057840508672,0.9972695465059845,0.9996360986591472,0.9997239866008564,0.9999993895239822
75.51611867777982,0.009757954579400345,0.9988878887116043,0.9998072661963714,0.9998406592046105,0.9999976838695802
75.6505509186511,0.009791286742629482,0.9998630679911348,0.999974117737652,0.9999773092691668,0.9999994339096653
75.78498315952237,0.009783126536192377,0.9998509256270552,0.9999737220850359,0.9999760431278679,0.9999994311925897
75.91941540039366,0.00973266661850825,0.99856145882715,0.9997984601455011,0.9998115938409423,0.9999976568538597
76.05384764126492,0.009639218110264853,0.9957715636387294,0.9996090702686548,0.9996291494675639,0.9999993827495475
76.18827988213621,0.009502208268889081,0.9913294532694369,0.9995888395954263,0.9996074884671089,0.9999993345088469
76.32271212300748,0.009321177831886858,0.9851525852169603,0.999765321320792,0.9997762587677803,0.9999970602598244
76.45714436387877,0.0090957780705494,0.9772210984647735,0.9999660294538156,0.9999679204278744,0.9999991672982593
76.59157660475003,0.008825767592552639,0.9675685998508756,0.9999626635810451,0.9999654365286906,0.9999990285258085
76.72600884562132,0.008511008876502227,0.9562718084860011,0.999687245220387,0.9997201976411888,0.9999953108963787
76.86044108649259,0.008151464617777177,0.9434401667670299,0.9993278370535271,0.9994306027724179,0.9999985265099958
76.99487332736388,0.007747193858435978,0.9292061690735638,0.9992000881751567,0.999376968800969,0.9999980468600221
77.12930556823514,0.0072983479457568775,0.9137168422069071,0.9994679259757644,0.9996346532909477,0.999988877409486
77.2637378091064,0.006805166361030309,0.8971265742223252,0.9999065013840648,0.9999466940691352,0.9999956077317396
77.3981700499777,0.006267972398338909,0.8795913279658379,0.9998679830960151,0.9999426694441295,0.9999918021410836
77.53260229084896,0.0056871687554795915,0.8612641572589576,0.9984609683795944,0.9995521407683405,0.9999149666262641
77.66703453172025,0.005063233038727918,0.8422918885592741,0.9948200191256901,0.9991772047003062,0.9998322498956952
77.80146677259151,0.004396713198938678,0.8228128011107995,0.9883215268931539,0.9993143640799534,0.9998785551201601
77.9358990134628,0.003688222945743051,0.8029551281417374,0.9786754008029313,0.9998633335988393,0.9999838725567065
78.07033125433406,0.002938437131133888,0.782836218954131,0.9659047195351533,0.9997941696448496,0.9999895591118061
78.20476349520536,0.0021480871396416822,0.7625622116015732,0.9502642850340083,0.9975439749451699,0.9999848419602855
78.33919573607662,0.0013179562962615512,0.7422280913395575,0.9321459652366789,0.9917654397934579,0.9999486624563232
78.47362797694791,0.0004488753277762815,0.7219180225790782,0.9119986217638769,0.9818098026378632,0.9990371424941766
78.47362797694791,0.0004488753277762815,0.7219180225790782,0.9119986217638769,0.9818098026378632,0.9990371424941766

